Extraction of the proton radius from electron-proton scattering data

We perform a new analysis of electron-proton scattering data to determine the proton electric and magnetic radii, enforcing model-independent constraints from form factor analyticity. A wide-ranging study of possible systematic effects is performed. An improved analysis is developed that rebins data taken at identical kinematic settings, and avoids a scaling assumption of systematic errors with statistical errors. Employing standard models for radiative corrections, our improved analysis of the 2010 Mainz A1 Collaboration data yields a proton electric radius $r_E = 0.895(20)$ fm and magnetic radius $r_M = 0.776(38)$ fm. A similar analysis applied to world data (excluding Mainz data) implies $r_E = 0.916(24)$ fm and $r_M = 0.914(35)$ fm. The Mainz and world values of the charge radius are consistent, and a simple combination yields a value $r_E = 0.904(15)$ fm that is $4\sigma$ larger than the CREMA Collaboration muonic hydrogen determination. The Mainz and world values of the magnetic radius differ by $2.7\sigma$, and a simple average yields $r_M= 0.851(26)$ fm. The circumstances under which published muonic hydrogen and electron scattering data could be reconciled are discussed, including a possible deficiency in the standard radiative correction model which requires further analysis.

==> Mainz_CrossSections_Raw.dat <==
# Ebeam [MeV], spec, theta_spec [Deg], Q^2Avg [GeV^2], csexp/csdip, delta_csexp/csdip_tot, delta_csexp/csdip_stat, csexp/csdip(mincut) csexp/csdip(maxcut), Blun_TPE_corr, Fesh_corr, A1_syst_scale, norms
180.0 A 35.50 0.011280 0.9946744 0.0030830 0.0028813 0.9949160 0.9943101 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011272 0.9982859 0.0030655 0.0028649 0.9977764 0.9989154 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011286 0.9967723 0.0030770 0.0028757 0.9964343 0.9966239 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011268 0.9976902 0.0030379 0.0028391 0.9975057 0.9976022 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011286 1.0031011 0.0038139 0.0035643 1.0031866 1.0030474 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011285 0.9957263 0.0037549 0.0035092 0.9955696 0.9961105 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011281 0.9932329 0.0037672 0.0035208 0.9931897 0.9930932 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011281 0.9976522 0.0038223 0.0035723 0.9970037 0.9981009 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011269 0.9942510 0.0037826 0.0035352 0.9948917 0.9936442 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011272 0.9998528 0.0042552 0.0039768 0.9994380 0.9993793 1.0048 1.0054 1.00095 3
180.0 A 35.50 0.011283 0.9945704 0.0042360 0.0039589 0.9934982 0.9950608 1.0048 1.0054 1.00095 3
180.0 A 38.00 0.012838 1.0048442 0.0036299 0.0033925 1.0046256 1.0045707 1.0050 1.0056 1.00101 3
180.0 A 38.00 0.012836 0.9951199 0.0035190 0.0032888 0.9944377 0.9954698 1.0050 1.0056 1.00101 3
180.0 A 38.00 0.012840 0.9962630 0.0034587 0.0032324 0.9956708 0.9964915 1.0050 1.0056 1.00101 3
180.0 A 38.00 0.012840 0.9945163 0.0034640 0.0032373 0.9944124 0.9944231 1.0050 1.0056 1.00101 3
180.0 A 38.00 0.012838 1.0041019 0.0035637 0.0033306 1.0042170 1.0041980 1.0050 1.0056 1.00101 3
180.0 A 38.00 0.012838 1.0038827 0.0035717 0.0033380 1.0036229 1.0038902 1.0050 1.0056 1.00101 3
180.0 A 40.50 0.014480 0.9973932 0.0031174 0.0029135 0.9979067 0.9972762 1.0052 1.0059 1.00108 3
180.0 A 40.50 0.014480 0.9974095 0.0031151 0.0029113 0.9974498 0.9978588 1.0052 1.0059 1.00108 3
180.0 A 40.50 0.014481 0.9993124 0.0031196 0.0029155 0.9986000 0.9991895 1.0052 1.0059 1.00108 3
180.0 A 40.50 0.014480 0.9984282 0.0031289 0.0029242 0.9982223 0.9983378 1.0052 1.0059 1.00108 3
180.0 A 43.00 0.016192 0.9980850 0.0031354 0.0029303 0.9986415 0.9979066 1.0054 1.0061 1.00115 3
180.0 A 43.00 0.016192 0.9953123 0.0031253 0.0029209 0.9952442 0.9949046 1.0054 1.0061 1.00115 3
180.0 A 43.00 0.016197 0.9912040 0.0062728 0.0058624 0.9921866 0.9905536 1.0054 1.0061 1.00115 3
180.0 A 43.00 0.016193 0.9985201 0.0030645 0.0028640 0.9980950 0.9985498 1.0054 1.0061 1.00115 3
180.0 A 43.00 0.016193 0.9991157 0.0035369 0.0033055 0.9992066 0.9990313 1.0054 1.0061 1.00115 3
180.0 A 45.51 0.017978 0.9936082 0.0056639 0.0052934 0.9952598 0.9936440 1.0056 1.0064 1.00121 3
180.0 A 45.51 0.017979 0.9886225 0.0032865 0.0030715 0.9897097 0.9885367 1.0056 1.0064 1.00121 3
180.0 A 45.51 0.017975 0.9986672 0.0028895 0.0027005 0.9991910 0.9990348 1.0056 1.0064 1.00121 3
180.0 A 48.00 0.019801 0.9958890 0.0052521 0.0049086 0.9963767 0.9952689 1.0058 1.0066 1.00128 3
180.0 A 48.00 0.019803 0.9921077 0.0031401 0.0029346 0.9921953 0.9920877 1.0058 1.0066 1.00128 3
180.0 A 48.00 0.019803 0.9893890 0.0053926 0.0050397 0.9891860 0.9884330 1.0058 1.0066 1.00128 3
180.0 A 48.00 0.019803 0.9933144 0.0036282 0.0033908 0.9941769 0.9929743 1.0058 1.0066 1.00128 3
180.0 A 48.00 0.019803 0.9932907 0.0033074 0.0030910 0.9944486 0.9925956 1.0058 1.0066 1.00128 3
180.0 A 50.51 0.021699 0.9934235 0.0039176 0.0036614 0.9946813 0.9928045 1.0059 1.0069 1.00135 3
180.0 A 50.51 0.021694 0.9906741 0.0023365 0.0021837 0.9912551 0.9904968 1.0059 1.0069 1.00135 3
180.0 A 50.51 0.021701 1.0032354 0.0053992 0.0050460 1.0031901 1.0030154 1.0059 1.0069 1.00135 3
180.0 A 50.51 0.021700 0.9883541 0.0029951 0.0027992 0.9890297 0.9879017 1.0059 1.0069 1.00135 3
180.0 A 50.51 0.021694 0.9924456 0.0032097 0.0029998 0.9930567 0.9916923 1.0059 1.0069 1.00135 3
180.0 A 53.01 0.023627 0.9884083 0.0031821 0.0029740 0.9888040 0.9880376 1.0061 1.0071 1.00141 3
180.0 A 53.01 0.023633 0.9881052 0.0037851 0.0035374 0.9896309 0.9881070 1.0061 1.0071 1.00141 3
180.0 A 53.01 0.023634 0.9931577 0.0028128 0.0026288 0.9933538 0.9922503 1.0061 1.0071 1.00141 3
180.0 A 53.01 0.023635 0.9934888 0.0028244 0.0026396 0.9936630 0.9934192 1.0061 1.0071 1.00141 3
180.0 A 55.50 0.025600 0.9850649 0.0048722 0.0045535 0.9857276 0.9840026 1.0063 1.0073 1.00148 3
180.0 A 55.50 0.025593 0.9849037 0.0028875 0.0026987 0.9851263 0.9844496 1.0063 1.0073 1.00148 3
180.0 A 55.50 0.025599 0.9852721 0.0034589 0.0032326 0.9861147 0.9840436 1.0063 1.0073 1.00148 3
180.0 A 55.50 0.025601 0.9920524 0.0050111 0.0046832 0.9922507 0.9910179 1.0063 1.0073 1.00148 3
180.0 A 55.50 0.025599 0.9882971 0.0022550 0.0021075 0.9894719 0.9876581 1.0063 1.0073 1.00148 3
180.0 A 58.00 0.027608 0.9891356 0.0047026 0.0043949 0.9896231 0.9897053 1.0065 1.0075 1.00155 3
180.0 A 58.00 0.027603 0.9887342 0.0023741 0.0022187 0.9895551 0.9885751 1.0065 1.0075 1.00155 3
180.0 A 58.00 0.027603 0.9877765 0.0024687 0.0023072 0.9884954 0.9874035 1.0065 1.0075 1.00155 3
180.0 A 58.00 0.027609 0.9849434 0.0024218 0.0022633 0.9853272 0.9846812 1.0065 1.0075 1.00155 3
180.0 A 60.50 0.029635 0.9852517 0.0021306 0.0019912 0.9858527 0.9847602 1.0066 1.0077 1.00161 3
180.0 A 63.00 0.031691 0.9882688 0.0020653 0.0019301 0.9877086 0.9883008 1.0068 1.0079 1.00168 3
180.0 A 65.49 0.033759 0.9880519 0.0021583 0.0020171 0.9874858 0.9876136 1.0070 1.0080 1.00175 3
180.0 A 65.49 0.033758 0.9835716 0.0021557 0.0020147 0.9833950 0.9832964 1.0070 1.0080 1.00175 3
180.0 A 68.01 0.035870 0.9928189 0.0021338 0.0019941 0.9923708 0.9920794 1.0071 1.0082 1.00181 3
180.0 A 68.01 0.035869 0.9924539 0.0021440 0.0020038 0.9923059 0.9920773 1.0071 1.0082 1.00181 3
180.0 A 70.50 0.037961 0.9891542 0.0020940 0.0019570 0.9890046 0.9887515 1.0073 1.0084 1.00188 3
180.0 A 70.50 0.037962 0.9865532 0.0020915 0.0019547 0.9868857 0.9855435 1.0073 1.0084 1.00188 3
180.0 A 72.99 0.040052 0.9868080 0.0018762 0.0017535 0.9871606 0.9868175 1.0075 1.0085 1.00195 3
180.0 A 75.50 0.042157 0.9907914 0.0021608 0.0020195 0.9910621 0.9903754 1.0077 1.0087 1.00201 3
180.0 A 75.50 0.042158 0.9890624 0.0021659 0.0020242 0.9891930 0.9884954 1.0077 1.0087 1.00201 3
180.0 A 78.00 0.044252 0.9919097 0.0021860 0.0020430 0.9918474 0.9915338 1.0079 1.0089 1.00208 3
180.0 A 78.00 0.044255 0.9861247 0.0021582 0.0020171 0.9859496 0.9859330 1.0079 1.0089 1.00208 3
180.0 A 80.50 0.046339 0.9855860 0.0040463 0.0037816 0.9864614 0.9842306 1.0081 1.0090 1.00215 3
180.0 A 80.50 0.046338 0.9894978 0.0025513 0.0023844 0.9905316 0.9892447 1.0081 1.0090 1.00215 3
180.0 A 80.50 0.046336 0.9889494 0.0022225 0.0020771 0.9897948 0.9881523 1.0081 1.0090 1.00215 3
180.0 A 83.01 0.048418 0.9862731 0.0045239 0.0042279 0.9861511 0.9867359 1.0083 1.0091 1.00221 3
180.0 A 83.01 0.048418 0.9910298 0.0022834 0.0021340 0.9913372 0.9907787 1.0083 1.0091 1.00221 3
180.0 A 85.51 0.050470 0.9887030 0.0046745 0.0043687 0.9892462 0.9882074 1.0085 1.0093 1.00228 3
180.0 A 85.51 0.050468 0.9900180 0.0026880 0.0025121 0.9904269 0.9893548 1.0085 1.0093 1.00228 3
180.0 A 85.51 0.050467 0.9823933 0.0023368 0.0021839 0.9830809 0.9813800 1.0085 1.0093 1.00228 3
180.0 A 85.51 0.050466 0.9826648 0.0051225 0.0047874 0.9835847 0.9816797 1.0085 1.0093 1.00228 3
180.0 A 85.51 0.050467 0.9839154 0.0035521 0.0033198 0.9840074 0.9834299 1.0085 1.0093 1.00228 3
180.0 A 85.51 0.050468 0.9882683 0.0027244 0.0025462 0.9890144 0.9873008 1.0085 1.0093 1.00228 3
180.0 A 88.00 0.052491 0.9914810 0.0051444 0.0048079 0.9913398 0.9898701 1.0087 1.0094 1.00235 3
180.0 A 88.00 0.052492 0.9913575 0.0023193 0.0021676 0.9911799 0.9914103 1.0087 1.0094 1.00235 3
180.0 A 90.50 0.054499 0.9840313 0.0029820 0.0027869 0.9849121 0.9842452 1.0089 1.0095 1.00241 3
180.0 A 90.50 0.054494 0.9897540 0.0052436 0.0049006 0.9909615 0.9889714 1.0089 1.0095 1.00241 3
180.0 A 90.50 0.054495 0.9857218 0.0021508 0.0020101 0.9861583 0.9852375 1.0089 1.0095 1.00241 3
180.0 A 93.01 0.056484 0.9837891 0.0050630 0.0047318 0.9841668 0.9839372 1.0092 1.0096 1.00248 3
180.0 A 93.01 0.056484 0.9926122 0.0030852 0.0028834 0.9920251 0.9927436 1.0092 1.0096 1.00248 3
180.0 A 93.01 0.056484 0.9884654 0.0030756 0.0028744 0.9875246 0.9879255 1.0092 1.0096 1.00248 3
180.0 A 95.50 0.058421 0.9898409 0.0053400 0.0049906 0.9909122 0.9887172 1.0094 1.0098 1.00255 3
180.0 A 95.50 0.058421 0.9895340 0.0031146 0.0029108 0.9895035 0.9890168 1.0094 1.0098 1.00255 3
180.0 A 95.50 0.058422 0.9921431 0.0027182 0.0025404 0.9925247 0.9920322 1.0094 1.0098 1.00255 3
180.0 A 97.99 0.060326 0.9896281 0.0051599 0.0048223 0.9889538 0.9889961 1.0096 1.0099 1.00261 3
180.0 A 97.99 0.060327 0.9945481 0.0030078 0.0028111 0.9946184 0.9945511 1.0096 1.0099 1.00261 3
180.0 A 97.99 0.060327 0.9883348 0.0030785 0.0028771 0.9880041 0.9883522 1.0096 1.0099 1.00261 3
180.0 A 97.99 0.060327 0.9892819 0.0030810 0.0028794 0.9892743 0.9899013 1.0096 1.0099 1.00261 3
180.0 A 97.99 0.060326 0.9916566 0.0030531 0.0028534 0.9910006 0.9915384 1.0096 1.0099 1.00261 3
180.0 A 100.50 0.062204 0.9988379 0.0046922 0.0043852 0.9980012 0.9985427 1.0099 1.0100 1.00268 3
180.0 A 100.50 0.062204 0.9872220 0.0028942 0.0027048 0.9872181 0.9864050 1.0099 1.0100 1.00268 3
180.0 A 100.50 0.062204 0.9904776 0.0025047 0.0023409 0.9912267 0.9900581 1.0099 1.0100 1.00268 3
180.0 A 103.00 0.064042 0.9917203 0.0048914 0.0045714 0.9916159 0.9910686 1.0101 1.0101 1.00275 3
180.0 A 103.00 0.064043 0.9871583 0.0035374 0.0033060 0.9877553 0.9873859 1.0102 1.0101 1.00275 3
180.0 A 103.00 0.064044 0.9906224 0.0025244 0.0023593 0.9907040 0.9905377 1.0102 1.0101 1.00275 3
180.0 A 105.51 0.065843 0.9890695 0.0051073 0.0047732 0.9891595 0.9885002 1.0104 1.0102 1.00281 3
180.0 A 105.51 0.065844 0.9919580 0.0030270 0.0028290 0.9917406 0.9914550 1.0104 1.0102 1.00281 3
180.0 A 105.51 0.065838 0.9933230 0.0025890 0.0024196 0.9935130 0.9926677 1.0104 1.0102 1.00281 3
180.0 A 90.50 0.054498 0.9953883 0.0027999 0.0026167 0.9955507 0.9949516 1.0089 1.0095 1.00241 3
180.0 B 20.01 0.003843 0.9984696 0.0044901 0.0035467 0.9987634 0.9972498 1.0032 1.0034 1.00087 1:3
180.0 B 20.01 0.003839 1.0018080 0.0044732 0.0035333 1.0013518 1.0015672 1.0032 1.0034 1.00087 1:3
180.0 B 20.50 0.004031 0.9976844 0.0046048 0.0036373 0.9969117 0.9971806 1.0033 1.0035 1.00089 1:3
180.0 B 20.50 0.004028 0.9960382 0.0045518 0.0035954 0.9963543 0.9955077 1.0033 1.0035 1.00089 1:3
180.0 B 20.50 0.004031 1.0035517 0.0047226 0.0037303 1.0037105 1.0024808 1.0033 1.0035 1.00089 1:3
180.0 B 20.50 0.004031 0.9960762 0.0046510 0.0036738 0.9967050 0.9966195 1.0033 1.0035 1.00089 1:3
180.0 B 21.00 0.004227 0.9988811 0.0047304 0.0037365 0.9993088 0.9978814 1.0033 1.0035 1.00091 1:3
180.0 B 21.50 0.004426 1.0028685 0.0047313 0.0037372 1.0028303 1.0024867 1.0034 1.0036 1.00093 1:3
180.0 B 21.50 0.004426 0.9987678 0.0046796 0.0036964 0.9997264 0.9973997 1.0034 1.0036 1.00093 1:3
180.0 B 22.00 0.004626 0.9961806 0.0052633 0.0041574 0.9965653 0.9953257 1.0035 1.0037 1.00095 1:3
180.0 B 22.00 0.004626 0.9933801 0.0052527 0.0041490 0.9932208 0.9932729 1.0035 1.0037 1.00095 1:3
180.0 B 22.00 0.004626 1.0012169 0.0044382 0.0035056 1.0015137 1.0002078 1.0035 1.0037 1.00095 1:3
180.0 B 22.00 0.004625 0.9983917 0.0043299 0.0034201 0.9982958 0.9980254 1.0035 1.0037 1.00095 1:3
180.0 B 22.50 0.004833 0.9976398 0.0042792 0.0033801 0.9972815 0.9966817 1.0035 1.0037 1.00097 1:3
180.0 B 22.50 0.004838 0.9928021 0.0042740 0.0033759 0.9928894 0.9919537 1.0035 1.0037 1.00097 1:3
180.0 B 23.00 0.005051 1.0049032 0.0044402 0.0035073 1.0060132 1.0043038 1.0036 1.0038 1.00100 1:3
180.0 B 23.00 0.005047 1.0050137 0.0044518 0.0035164 1.0051135 1.0048957 1.0036 1.0038 1.00100 1:3
180.0 B 23.00 0.005046 0.9994752 0.0038541 0.0030443 1.0001161 0.9988364 1.0036 1.0038 1.00100 1:3
180.0 B 23.00 0.005046 0.9994840 0.0038518 0.0030425 0.9996535 0.9996644 1.0036 1.0038 1.00100 1:3
180.0 B 23.51 0.005271 1.0040866 0.0038948 0.0030765 1.0032652 1.0039049 1.0036 1.0039 1.00102 1:3
180.0 B 23.51 0.005271 1.0023936 0.0039034 0.0030832 1.0028674 1.0020553 1.0036 1.0039 1.00102 1:3
180.0 B 23.51 0.005272 1.0029178 0.0038959 0.0030774 1.0037666 1.0027210 1.0036 1.0039 1.00102 1:3
180.0 B 23.51 0.005266 0.9999891 0.0038833 0.0030674 1.0000643 0.9996380 1.0036 1.0039 1.00102 1:3
180.0 B 24.01 0.005487 1.0002194 0.0038254 0.0030216 1.0004105 0.9999926 1.0037 1.0039 1.00104 1:3
180.0 B 24.01 0.005487 0.9978260 0.0043978 0.0034738 0.9982452 0.9978013 1.0037 1.0039 1.00104 1:3
180.0 B 24.50 0.005708 0.9947796 0.0072136 0.0056980 0.9960689 0.9948463 1.0037 1.0040 1.00106 1:3
180.0 B 24.50 0.005707 0.9973982 0.0042297 0.0033409 0.9975940 0.9971776 1.0037 1.0040 1.00106 1:3
180.0 B 24.50 0.005707 1.0042680 0.0037115 0.0029317 1.0044453 1.0043696 1.0037 1.0040 1.00106 1:3
180.0 B 24.50 0.005713 0.9995436 0.0066207 0.0052296 1.0006997 0.9983989 1.0037 1.0040 1.00106 1:3
180.0 B 24.50 0.005707 1.0000255 0.0039866 0.0031489 0.9996908 0.9998859 1.0037 1.0040 1.00106 1:3
180.0 B 24.50 0.005708 0.9964368 0.0068171 0.0053848 0.9968890 0.9960027 1.0037 1.0040 1.00106 1:3
180.0 B 25.01 0.005940 1.0000419 0.0046471 0.0036707 1.0004420 0.9998576 1.0038 1.0041 1.00108 1:3
180.0 B 25.01 0.005941 1.0005492 0.0042419 0.0033507 1.0009092 1.0003299 1.0038 1.0041 1.00108 1:3
180.0 B 25.01 0.005941 1.0052995 0.0049658 0.0039224 1.0064697 1.0053306 1.0038 1.0041 1.00108 1:3
180.0 B 25.01 0.005941 1.0034593 0.0029862 0.0023587 1.0037147 1.0034282 1.0038 1.0041 1.00108 1:3
180.0 B 25.50 0.006168 1.0062168 0.0068564 0.0054158 1.0069902 1.0066940 1.0038 1.0041 1.00110 1:3
180.0 B 25.50 0.006174 0.9962790 0.0038446 0.0030368 0.9965032 0.9959088 1.0038 1.0041 1.00110 1:3
180.0 B 25.50 0.006174 0.9979430 0.0041068 0.0032438 0.9994108 0.9970630 1.0038 1.0041 1.00110 1:3
180.0 B 25.50 0.006174 0.9960141 0.0040357 0.0031877 0.9961903 0.9964352 1.0038 1.0041 1.00110 1:3
180.0 B 25.50 0.006168 0.9943064 0.0047859 0.0037803 0.9951526 0.9942318 1.0038 1.0041 1.00110 1:3
180.0 B 26.01 0.006415 0.9947396 0.0036035 0.0028463 0.9946319 0.9947359 1.0039 1.0042 1.00113 1:3
180.0 B 26.01 0.006415 0.9954875 0.0036183 0.0028581 0.9953554 0.9959931 1.0039 1.0042 1.00113 1:3
180.0 B 26.01 0.006415 0.9980513 0.0061098 0.0048260 0.9982150 0.9982072 1.0039 1.0042 1.00113 1:3
180.0 B 26.01 0.006413 1.0008489 0.0036559 0.0028878 1.0006297 1.0009747 1.0039 1.0042 1.00113 1:3
180.0 B 26.01 0.006415 0.9962910 0.0043497 0.0034358 0.9968053 0.9954098 1.0039 1.0042 1.00113 1:3
180.0 B 26.51 0.006646 0.9984080 0.0063250 0.0049960 0.9979516 0.9979071 1.0040 1.0043 1.00115 1:3
180.0 B 26.51 0.006646 1.0006252 0.0029055 0.0022950 1.0015043 1.0004865 1.0040 1.0043 1.00115 1:3
180.0 B 26.51 0.006646 1.0026841 0.0058477 0.0046191 1.0036825 1.0026915 1.0040 1.0043 1.00115 1:3
180.0 B 26.51 0.006646 1.0024686 0.0029914 0.0023629 1.0024399 1.0023959 1.0040 1.0043 1.00115 1:3
180.0 B 26.51 0.006646 1.0010810 0.0031084 0.0024553 1.0012804 1.0008335 1.0040 1.0043 1.00115 1:3
180.0 B 26.51 0.006646 0.9968244 0.0030475 0.0024072 0.9971707 0.9966842 1.0040 1.0043 1.00115 1:3
180.0 B 27.00 0.006895 0.9889866 0.0057612 0.0045507 0.9896041 0.9888661 1.0040 1.0043 1.00117 1:3
180.0 B 27.00 0.006895 0.9964938 0.0027395 0.0021640 0.9966649 0.9965627 1.0040 1.0043 1.00117 1:3
180.0 B 27.50 0.007144 0.9977639 0.0026376 0.0020833 0.9971299 0.9974163 1.0041 1.0044 1.00119 1:3
180.0 B 28.00 0.007390 0.9970714 0.0027283 0.0021551 0.9975641 0.9967195 1.0041 1.0045 1.00121 1:3
180.0 B 28.00 0.007390 1.0014996 0.0027445 0.0021678 1.0018303 1.0011862 1.0041 1.0045 1.00121 1:3
180.0 B 28.50 0.007652 0.9985414 0.0026724 0.0021109 0.9988510 0.9983079 1.0042 1.0045 1.00124 1:3
180.0 B 28.50 0.007652 0.9938949 0.0026726 0.0021111 0.9941542 0.9931559 1.0042 1.0045 1.00124 1:3
180.0 B 29.00 0.007906 0.9964453 0.0026118 0.0020630 0.9968003 0.9961317 1.0042 1.0046 1.00126 1:3
180.0 B 29.00 0.007911 0.9977833 0.0026178 0.0020678 0.9986943 0.9972397 1.0042 1.0046 1.00126 1:3
180.0 B 29.50 0.008175 0.9979915 0.0023670 0.0018696 0.9979705 0.9979355 1.0043 1.0047 1.00128 1:3
180.0 B 29.99 0.008431 0.9952550 0.0025843 0.0020413 0.9952347 0.9950728 1.0043 1.0047 1.00130 1:3
180.0 B 29.99 0.008431 0.9959539 0.0025941 0.0020491 0.9960838 0.9957720 1.0043 1.0047 1.00130 1:3
180.0 B 30.50 0.008713 0.9982482 0.0026211 0.0020704 0.9984633 0.9976166 1.0044 1.0048 1.00132 1:3
180.0 B 30.50 0.008712 0.9949869 0.0025957 0.0020503 0.9956565 0.9950892 1.0044 1.0048 1.00132 1:3
180.0 B 31.00 0.008981 0.9955373 0.0045629 0.0036042 0.9962529 0.9945758 1.0044 1.0048 1.00134 1:3
180.0 B 31.00 0.008981 1.0013772 0.0030046 0.0023732 1.0016713 1.0008827 1.0044 1.0048 1.00134 1:3
180.0 B 31.00 0.008980 0.9954757 0.0026612 0.0021020 0.9962070 0.9950727 1.0044 1.0048 1.00134 1:3
180.0 B 31.49 0.009259 0.9899437 0.0050020 0.0039511 0.9900298 0.9886373 1.0045 1.0049 1.00136 1:3
180.0 B 31.49 0.009259 0.9944332 0.0027179 0.0021468 0.9946808 0.9946291 1.0045 1.0049 1.00136 1:3
180.0 B 32.00 0.009540 1.0048338 0.0051464 0.0040651 1.0044791 1.0051146 1.0045 1.0050 1.00139 1:3
180.0 B 32.00 0.009539 0.9960427 0.0031143 0.0024599 0.9961773 0.9958530 1.0045 1.0050 1.00139 1:3
180.0 B 32.00 0.009539 0.9924927 0.0027859 0.0022005 0.9933590 0.9922004 1.0045 1.0050 1.00139 1:3
180.0 B 32.00 0.009545 0.9976694 0.0056558 0.0044675 0.9991152 0.9974206 1.0045 1.0050 1.00139 1:3
180.0 B 32.00 0.009545 0.9946206 0.0039070 0.0030862 0.9949500 0.9946085 1.0045 1.0050 1.00139 1:3
180.0 B 32.00 0.009545 0.9960688 0.0029899 0.0023616 0.9966974 0.9956621 1.0045 1.0050 1.00139 1:3
180.0 B 32.51 0.009836 1.0009433 0.0055654 0.0043961 1.0009800 0.9993525 1.0045 1.0050 1.00141 1:3
180.0 B 32.51 0.009836 1.0000558 0.0025042 0.0019780 0.9996962 0.9996832 1.0045 1.0050 1.00141 1:3
180.0 B 32.99 0.010113 0.9947863 0.0031784 0.0025106 0.9953724 0.9951689 1.0046 1.0051 1.00143 1:3
180.0 B 32.99 0.010113 0.9931286 0.0055567 0.0043892 0.9940300 0.9931196 1.0046 1.0051 1.00143 1:3
180.0 B 32.99 0.010113 0.9976470 0.0022953 0.0018131 0.9977969 0.9976660 1.0046 1.0051 1.00143 1:3
180.0 B 33.50 0.010410 0.9947943 0.0053125 0.0041963 0.9949721 0.9945912 1.0046 1.0051 1.00145 1:3
180.0 B 33.50 0.010410 0.9985264 0.0032246 0.0025470 0.9984549 0.9989716 1.0046 1.0051 1.00145 1:3
180.0 B 33.50 0.010410 0.9973231 0.0033382 0.0026369 0.9974278 0.9970435 1.0046 1.0051 1.00145 1:3
180.0 B 34.00 0.010705 1.0067222 0.0055423 0.0043777 1.0056575 1.0067131 1.0047 1.0052 1.00147 1:3
180.0 B 34.00 0.010705 0.9978448 0.0032133 0.0025381 0.9978909 0.9973085 1.0047 1.0052 1.00147 1:3
180.0 B 34.00 0.010705 0.9966602 0.0027951 0.0022078 0.9963168 0.9968536 1.0047 1.0052 1.00147 1:3
180.0 B 34.50 0.011003 0.9952837 0.0052219 0.0041247 0.9958360 0.9953561 1.0047 1.0052 1.00150 1:3
180.0 B 34.50 0.011003 0.9972825 0.0030384 0.0024000 0.9972336 0.9970332 1.0047 1.0052 1.00150 1:3
180.0 B 34.50 0.011003 0.9966893 0.0031240 0.0024676 0.9969416 0.9968516 1.0047 1.0052 1.00150 1:3
180.0 B 34.50 0.011003 0.9967004 0.0031245 0.0024680 0.9964032 0.9976276 1.0047 1.0052 1.00150 1:3
180.0 B 34.50 0.011003 0.9959732 0.0030863 0.0024378 0.9954158 0.9953291 1.0047 1.0052 1.00150 1:3
180.0 B 35.00 0.011305 0.9953285 0.0046479 0.0036714 0.9949396 0.9959356 1.0048 1.0053 1.00152 1:3
180.0 B 35.00 0.011305 0.9996130 0.0029046 0.0022943 0.9993922 0.9989019 1.0048 1.0053 1.00152 1:3
180.0 B 35.00 0.011305 0.9992657 0.0025067 0.0019800 0.9990377 0.9991600 1.0048 1.0053 1.00152 1:3
180.0 B 35.50 0.011609 1.0025247 0.0048188 0.0038063 1.0019692 1.0024529 1.0048 1.0054 1.00154 1:3
180.0 B 35.50 0.011609 0.9957357 0.0037544 0.0029655 0.9963024 0.9960889 1.0048 1.0054 1.00154 1:3
180.0 B 35.50 0.011609 0.9963973 0.0024791 0.0019582 0.9964877 0.9961915 1.0048 1.0054 1.00154 1:3
180.0 B 36.00 0.011917 0.9950550 0.0049274 0.0038921 0.9946614 0.9947284 1.0049 1.0054 1.00156 1:3
180.0 B 36.00 0.011917 0.9961961 0.0029195 0.0023061 0.9960919 0.9962758 1.0049 1.0054 1.00156 1:3
180.0 B 36.00 0.011917 0.9984152 0.0024985 0.0019736 0.9985090 0.9980600 1.0049 1.0054 1.00156 1:3
180.0 B 36.50 0.012228 0.9932076 0.0025242 0.0019938 0.9935062 0.9932536 1.0049 1.0055 1.00158 1:3
180.0 B 36.50 0.012228 0.9936418 0.0024738 0.0019541 0.9936631 0.9937732 1.0049 1.0055 1.00158 1:3
180.0 B 37.00 0.012542 0.9983572 0.0025146 0.0019863 0.9990254 0.9983084 1.0049 1.0055 1.00160 1:3
180.0 B 37.00 0.012542 0.9975351 0.0026921 0.0021264 0.9973949 0.9968598 1.0049 1.0055 1.00160 1:3
180.0 B 37.50 0.012859 0.9991664 0.0031489 0.0024874 0.9991426 0.9988648 1.0050 1.0056 1.00162 1:3
180.0 B 32.99 0.010113 1.0022806 0.0033528 0.0026483 1.0016081 1.0024400 1.0046 1.0051 1.00143 1:4
180.0 B 32.99 0.010113 0.9948249 0.0058227 0.0045993 0.9941509 0.9955952 1.0046 1.0051 1.00143 1:4
180.0 B 32.99 0.010113 1.0034389 0.0024165 0.0019088 1.0027788 1.0039433 1.0046 1.0051 1.00143 1:4
180.0 B 37.50 0.012859 0.9952076 0.0031570 0.0024937 0.9946579 0.9953360 1.0050 1.0056 1.00162 1:4
180.0 B 37.50 0.012859 1.0051902 0.0032831 0.0025932 1.0044903 1.0051284 1.0050 1.0056 1.00162 1:4
180.0 B 38.01 0.013185 0.9962023 0.0035862 0.0028327 0.9958330 0.9962557 1.0050 1.0056 1.00165 1:4
180.0 B 38.01 0.013185 0.9991967 0.0035903 0.0028359 0.9998831 0.9987372 1.0050 1.0056 1.00165 1:4
180.0 B 38.50 0.013502 0.9954569 0.0032965 0.0026039 0.9952362 0.9952302 1.0051 1.0057 1.00167 1:4
180.0 B 38.50 0.013503 0.9961501 0.0032989 0.0026058 0.9958913 0.9956495 1.0051 1.0057 1.00167 1:4
180.0 B 39.00 0.013828 0.9974082 0.0030071 0.0023753 0.9970258 0.9972528 1.0051 1.0057 1.00169 1:4
180.0 B 39.00 0.013828 0.9938598 0.0029872 0.0023596 0.9940724 0.9936978 1.0051 1.0057 1.00169 1:4
180.0 B 39.49 0.014151 0.9959773 0.0029290 0.0023135 0.9960382 0.9958545 1.0051 1.0058 1.00171 1:4
180.0 B 39.49 0.014151 1.0009382 0.0029502 0.0023303 1.0004678 1.0003762 1.0051 1.0058 1.00171 1:4
180.0 B 40.50 0.014823 0.9942349 0.0057399 0.0045339 0.9938602 0.9937734 1.0052 1.0059 1.00175 1:4
180.0 B 40.50 0.014823 1.0002613 0.0033841 0.0026731 1.0000004 1.0002600 1.0052 1.0059 1.00175 1:4
180.0 B 40.50 0.014823 0.9994214 0.0029446 0.0023258 0.9996926 0.9992163 1.0052 1.0059 1.00175 1:4
180.0 B 41.50 0.015500 0.9971013 0.0024370 0.0019250 0.9969750 0.9971521 1.0053 1.0060 1.00180 1:4
180.0 B 41.50 0.015500 0.9955124 0.0024375 0.0019254 0.9959917 0.9954078 1.0053 1.0060 1.00180 1:4
180.0 B 42.50 0.016187 0.9969529 0.0024976 0.0019729 0.9970714 0.9969950 1.0054 1.0061 1.00184 1:4
180.0 B 42.50 0.016188 0.9923547 0.0024868 0.0019643 0.9922776 0.9916893 1.0054 1.0061 1.00184 1:4
180.0 B 43.00 0.016535 0.9883508 0.0048476 0.0038290 0.9893410 0.9876689 1.0054 1.0061 1.00186 1:4
180.0 B 43.00 0.016535 0.9881533 0.0028118 0.0022211 0.9881763 0.9875688 1.0054 1.0061 1.00186 1:4
180.0 B 43.00 0.016535 0.9919298 0.0024479 0.0019336 0.9925518 0.9918175 1.0054 1.0061 1.00186 1:4
180.0 B 43.50 0.016885 0.9965071 0.0048412 0.0038241 0.9962346 0.9966715 1.0055 1.0062 1.00188 1:4
180.0 B 43.50 0.016885 0.9939763 0.0027970 0.0022093 0.9947768 0.9934098 1.0055 1.0062 1.00188 1:4
180.0 B 43.50 0.016886 0.9923573 0.0024258 0.0019161 0.9927837 0.9920899 1.0055 1.0062 1.00188 1:4
180.0 B 44.00 0.017238 0.9884288 0.0048433 0.0038257 0.9883956 0.9890268 1.0055 1.0062 1.00191 1:4
180.0 B 44.00 0.017238 0.9958348 0.0028262 0.0022324 0.9964277 0.9961689 1.0055 1.0062 1.00191 1:4
180.0 B 44.00 0.017238 0.9957601 0.0024499 0.0019351 0.9967797 0.9951738 1.0055 1.0062 1.00191 1:4
180.0 B 44.51 0.017600 0.9905002 0.0049168 0.0038837 0.9919015 0.9908398 1.0055 1.0063 1.00193 1:4
180.0 B 44.51 0.017600 0.9893567 0.0028394 0.0022428 0.9898925 0.9890696 1.0055 1.0063 1.00193 1:4
180.0 B 44.51 0.017600 0.9965207 0.0024785 0.0019578 0.9970422 0.9961685 1.0055 1.0063 1.00193 1:4
180.0 B 45.00 0.017950 0.9935749 0.0048939 0.0038657 0.9930466 0.9932082 1.0056 1.0063 1.00195 1:4
180.0 B 45.00 0.017950 0.9950602 0.0028819 0.0022765 0.9955717 0.9946335 1.0056 1.0063 1.00195 1:4
180.0 B 45.00 0.017950 0.9910063 0.0024721 0.0019526 0.9915153 0.9904033 1.0056 1.0063 1.00195 1:4
180.0 B 45.50 0.018310 0.9968737 0.0047698 0.0037677 0.9970146 0.9965258 1.0056 1.0064 1.00197 1:4
180.0 B 45.50 0.018310 0.9871553 0.0027844 0.0021994 0.9875485 0.9864131 1.0056 1.0064 1.00197 1:4
180.0 B 45.50 0.018310 0.9933035 0.0024223 0.0019134 0.9933448 0.9923299 1.0056 1.0064 1.00197 1:4
180.0 B 46.01 0.018679 0.9940694 0.0047500 0.0037520 0.9951612 0.9938607 1.0056 1.0064 1.00199 1:4
180.0 B 46.01 0.018679 0.9877332 0.0028073 0.0022174 0.9886041 0.9867642 1.0056 1.0064 1.00199 1:4
180.0 B 46.50 0.019036 0.9892009 0.0047963 0.0037886 0.9904996 0.9884102 1.0057 1.0065 1.00202 1:4
180.0 B 46.50 0.019036 1.0004525 0.0028619 0.0022606 1.0007729 0.9999075 1.0057 1.0065 1.00202 1:5
180.0 B 46.50 0.019036 0.9973597 0.0024655 0.0019475 0.9979590 0.9968986 1.0057 1.0065 1.00202 1:5
180.0 B 47.00 0.019402 0.9925302 0.0048517 0.0038323 0.9929864 0.9920856 1.0057 1.0065 1.00204 1:5
180.0 B 47.00 0.019403 1.0015063 0.0029071 0.0022962 1.0024247 1.0014538 1.0057 1.0065 1.00204 1:5
180.0 B 47.00 0.019403 0.9937532 0.0022116 0.0017469 0.9943893 0.9934260 1.0057 1.0065 1.00204 1:5
180.0 B 47.49 0.019764 0.9915794 0.0047139 0.0037235 0.9924741 0.9906829 1.0058 1.0066 1.00206 1:5
180.0 B 47.49 0.019764 0.9955111 0.0028609 0.0022597 0.9961624 0.9949563 1.0058 1.0066 1.00206 1:5
180.0 B 47.49 0.019764 0.9908734 0.0022691 0.0017924 0.9912571 0.9902543 1.0058 1.0066 1.00206 1:5
180.0 B 48.00 0.020142 0.9898094 0.0025012 0.0019757 0.9905713 0.9892672 1.0058 1.0066 1.00208 1:5
180.0 B 48.00 0.020142 0.9895910 0.0034056 0.0026900 0.9904852 0.9889244 1.0058 1.0066 1.00208 1:5
180.0 B 48.50 0.020514 0.9891688 0.0022713 0.0017940 0.9894607 0.9886548 1.0058 1.0067 1.00210 1:5
180.0 B 48.50 0.020514 0.9916878 0.0022740 0.0017963 0.9918809 0.9909868 1.0058 1.0067 1.00210 1:5
180.0 B 49.00 0.020889 0.9856014 0.0022847 0.0018047 0.9862444 0.9845252 1.0059 1.0067 1.00212 1:5
180.0 B 49.00 0.020889 0.9912677 0.0048041 0.0037947 0.9917894 0.9911908 1.0059 1.0067 1.00212 1:5
180.0 B 49.00 0.020889 0.9940188 0.0025730 0.0020324 0.9949748 0.9934089 1.0059 1.0067 1.00212 1:5
180.0 B 49.50 0.021266 0.9858438 0.0023134 0.0018273 0.9866186 0.9851643 1.0059 1.0068 1.00215 1:5
180.0 B 49.50 0.021266 0.9925185 0.0033362 0.0026353 0.9929663 0.9922489 1.0059 1.0068 1.00215 1:5
180.0 B 60.00 0.029547 0.9818268 0.0027737 0.0021909 0.9818345 0.9819723 1.0066 1.0076 1.00260 1:5
180.0 B 60.00 0.029547 0.9827700 0.0027741 0.0021912 0.9823067 0.9827597 1.0066 1.0076 1.00260 1:5
180.0 C 90.50 0.054477 0.9915172 0.0038359 0.0028081 0.9908540 0.9907125 1.0089 1.0095 1.00323 2:4
180.0 C 90.50 0.054477 0.9857843 0.0066675 0.0048810 0.9848052 0.9859780 1.0089 1.0095 1.00323 2:4
180.0 C 90.50 0.054479 0.9898167 0.0027573 0.0020186 0.9896018 0.9897148 1.0089 1.0095 1.00323 2:4
180.0 C 90.50 0.054479 0.9802044 0.0035200 0.0025768 0.9802656 0.9800519 1.0089 1.0095 1.00323 2:4
180.0 C 75.49 0.042134 0.9922758 0.0030111 0.0022043 0.9929649 0.9916222 1.0077 1.0087 1.00270 2:4
180.0 C 75.49 0.042133 0.9939063 0.0030070 0.0022014 0.9955479 0.9926303 1.0077 1.0087 1.00270 2:4
180.0 C 77.98 0.044216 0.9894620 0.0030211 0.0022116 0.9893207 0.9891542 1.0079 1.0089 1.00279 2:4
180.0 C 77.98 0.044217 0.9842317 0.0030089 0.0022027 0.9845271 0.9843292 1.0079 1.0089 1.00279 2:4
180.0 C 80.49 0.046310 0.9925597 0.0036586 0.0026784 0.9928807 0.9927317 1.0081 1.0090 1.00287 2:4
180.0 C 80.49 0.046311 0.9905258 0.0029041 0.0021260 0.9905051 0.9902491 1.0081 1.0090 1.00287 2:4
180.0 C 82.98 0.048370 0.9884771 0.0029587 0.0021659 0.9879082 0.9883686 1.0083 1.0091 1.00296 2:4
180.0 C 82.98 0.048369 0.9885453 0.0029720 0.0021757 0.9882946 0.9882101 1.0083 1.0091 1.00296 2:4
180.0 C 88.01 0.052480 0.9899407 0.0061323 0.0044892 0.9908659 0.9890184 1.0087 1.0094 1.00314 2:4
180.0 C 88.01 0.052482 0.9875575 0.0035796 0.0026205 0.9883184 0.9870406 1.0087 1.0094 1.00314 2:4
180.0 C 88.01 0.052481 0.9864079 0.0031094 0.0022763 0.9868812 0.9860233 1.0087 1.0094 1.00314 2:4
180.0 C 93.00 0.056455 0.9858833 0.0026318 0.0019266 0.9864454 0.9860526 1.0092 1.0096 1.00332 2:4
180.0 C 93.00 0.056455 0.9898666 0.0026430 0.0019349 0.9901147 0.9897064 1.0092 1.0096 1.00332 2:4
180.0 C 98.01 0.060323 0.9877361 0.0027127 0.0019859 0.9878297 0.9872019 1.0096 1.0099 1.00350 2:4
180.0 C 98.01 0.060322 0.9901154 0.0027140 0.0019868 0.9895102 0.9896549 1.0096 1.0099 1.00350 2:4
180.0 C 100.50 0.062190 0.9911044 0.0053977 0.0039515 0.9912439 0.9901478 1.0099 1.0100 1.00359 2:4
180.0 C 100.50 0.062188 0.9933341 0.0027223 0.0019928 0.9935243 0.9930496 1.0099 1.0100 1.00359 2:4
180.0 C 103.00 0.064024 0.9923668 0.0054537 0.0039925 0.9914310 0.9920572 1.0101 1.0101 1.00368 2:4
180.0 C 103.00 0.064026 0.9910295 0.0031540 0.0023090 0.9910427 0.9909839 1.0101 1.0101 1.00368 2:4
180.0 C 103.00 0.064025 0.9831359 0.0027206 0.0019916 0.9835209 0.9827154 1.0101 1.0101 1.00368 2:4
180.0 C 105.54 0.065847 0.9870911 0.0055618 0.0040716 0.9866058 0.9865313 1.0104 1.0102 1.00377 2:4
180.0 C 105.54 0.065846 0.9958529 0.0032523 0.0023809 0.9954615 0.9960346 1.0104 1.0102 1.00377 2:4
180.0 C 105.54 0.065846 0.9916408 0.0032460 0.0023763 0.9919719 0.9908834 1.0104 1.0102 1.00377 2:4
180.0 C 108.04 0.067596 0.9948299 0.0056571 0.0041413 0.9950752 0.9950134 1.0107 1.0103 1.00386 2:4
180.0 C 108.04 0.067595 0.9888569 0.0032600 0.0023865 0.9891242 0.9884919 1.0107 1.0103 1.00386 2:4
180.0 C 108.04 0.067596 0.9903432 0.0028323 0.0020734 0.9899270 0.9903785 1.0107 1.0103 1.00386 2:4
180.0 C 110.51 0.069275 0.9923989 0.0033449 0.0024487 0.9928945 0.9920504 1.0110 1.0103 1.00395 2:4
180.0 C 110.51 0.069275 0.9924257 0.0028806 0.0021088 0.9924191 0.9921698 1.0110 1.0103 1.00395 2:4
180.0 C 113.06 0.070965 0.9874387 0.0058143 0.0042565 0.9883735 0.9869520 1.0113 1.0104 1.00404 2:4
180.0 C 113.06 0.070963 0.9899369 0.0034123 0.0024980 0.9893804 0.9896491 1.0113 1.0104 1.00404 2:4
180.0 C 113.06 0.070962 0.9926317 0.0029594 0.0021664 0.9921230 0.9922316 1.0113 1.0104 1.00404 2:4
180.0 C 115.56 0.072567 0.9949111 0.0058918 0.0043132 0.9955124 0.9944822 1.0116 1.0105 1.00413 2:4
180.0 C 115.56 0.072568 0.9920368 0.0034916 0.0025561 0.9917269 0.9914478 1.0116 1.0105 1.00413 2:4
180.0 C 117.94 0.074049 0.9899201 0.0060318 0.0044156 0.9905636 0.9901757 1.0118 1.0106 1.00421 2:4
180.0 C 117.94 0.074049 0.9983141 0.0035904 0.0026284 0.9976322 0.9981837 1.0118 1.0106 1.00421 2:5
180.0 C 117.94 0.074049 0.9998334 0.0031071 0.0022746 0.9991005 0.9997950 1.0118 1.0106 1.00421 2:5
180.0 C 120.49 0.075577 0.9953036 0.0062371 0.0045659 0.9952774 0.9950700 1.0122 1.0107 1.00430 2:5
180.0 C 123.08 0.077078 0.9990618 0.0061537 0.0045049 0.9980916 0.9988971 1.0125 1.0107 1.00440 2:5
180.0 C 123.08 0.077077 0.9985503 0.0037250 0.0027270 0.9973061 0.9984871 1.0125 1.0107 1.00440 2:5
180.0 C 123.08 0.077078 0.9996361 0.0029692 0.0021737 0.9986388 0.9995622 1.0125 1.0107 1.00440 2:5
180.0 C 125.59 0.078472 1.0033357 0.0033274 0.0024358 1.0027558 1.0029139 1.0128 1.0108 1.00449 2:5
180.0 C 125.59 0.078472 1.0059420 0.0045442 0.0033266 1.0049530 1.0056670 1.0128 1.0108 1.00449 2:5
180.0 C 128.02 0.079770 0.9998600 0.0030564 0.0022374 0.9994465 1.0000060 1.0131 1.0109 1.00457 2:5
180.0 C 128.02 0.079768 1.0030611 0.0030588 0.0022392 1.0020526 1.0029700 1.0131 1.0109 1.00457 2:5
180.0 C 130.55 0.081062 1.0024378 0.0031244 0.0022873 1.0018434 1.0021679 1.0134 1.0109 1.00466 2:5
180.0 C 130.55 0.081064 1.0059724 0.0065446 0.0047911 1.0058708 1.0064987 1.0134 1.0109 1.00466 2:5
180.0 C 130.55 0.081062 1.0020042 0.0034923 0.0025566 1.0014379 1.0021142 1.0134 1.0109 1.00466 2:5
180.0 C 132.95 0.082233 0.9976480 0.0031936 0.0023379 0.9970066 0.9977471 1.0137 1.0110 1.00475 2:5
180.0 C 132.95 0.082231 0.9974640 0.0045789 0.0033521 0.9969578 0.9974816 1.0137 1.0110 1.00475 2:5
180.0 C 135.53 0.083428 1.0024355 0.0032662 0.0023911 1.0018875 1.0027544 1.0140 1.0110 1.00484 2:5
180.0 C 135.53 0.083428 0.9963645 0.0032518 0.0023805 0.9955188 0.9962369 1.0140 1.0110 1.00484 2:5
315.0 A 43.00 0.047935 0.9849069 0.0027489 0.0015681 0.9855404 0.9841671 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047930 0.9821583 0.0030604 0.0017458 0.9826140 0.9814376 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047932 0.9787323 0.0027290 0.0015567 0.9790296 0.9786053 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047940 0.9805424 0.0027318 0.0015583 0.9811391 0.9801317 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047939 0.9816132 0.0028919 0.0016497 0.9820514 0.9812682 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047929 0.9801883 0.0027360 0.0015608 0.9809812 0.9801178 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047922 0.9756797 0.0027094 0.0015456 0.9763840 0.9751558 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047933 0.9838061 0.0024608 0.0014038 0.9842592 0.9834043 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047938 0.9824668 0.0024578 0.0014021 0.9831958 0.9819982 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047925 0.9839820 0.0024432 0.0013938 0.9841230 0.9835203 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047925 0.9817125 0.0024558 0.0014009 0.9823080 0.9812612 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047927 0.9790471 0.0024555 0.0014007 0.9790485 0.9786120 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047929 0.9842273 0.0024616 0.0014042 0.9853758 0.9840499 1.0042 1.0061 1.00115 9
315.0 A 43.00 0.047915 0.9816085 0.0023897 0.0013632 0.9822682 0.9808846 1.0042 1.0061 1.00115 9
315.0 A 48.00 0.058153 0.9841451 0.0024661 0.0014067 0.9841436 0.9845131 1.0043 1.0066 1.00128 9
315.0 A 48.00 0.058160 0.9818029 0.0024704 0.0014092 0.9822854 0.9811372 1.0043 1.0066 1.00128 9
315.0 A 48.00 0.058150 0.9803024 0.0024725 0.0014104 0.9803336 0.9799141 1.0043 1.0066 1.00128 9
315.0 A 48.00 0.058152 0.9834797 0.0024809 0.0014152 0.9834048 0.9831707 1.0043 1.0066 1.00128 9
315.0 A 48.00 0.058158 0.9772480 0.0024671 0.0014073 0.9771204 0.9771701 1.0043 1.0066 1.00128 9
315.0 A 48.00 0.058154 0.9837987 0.0024787 0.0014140 0.9837164 0.9837110 1.0043 1.0066 1.00128 9
315.0 A 53.01 0.068797 0.9795318 0.0023733 0.0013538 0.9791842 0.9793042 1.0044 1.0071 1.00141 9
315.0 A 53.01 0.068790 0.9799899 0.0024324 0.0013876 0.9801419 0.9796594 1.0044 1.0071 1.00141 9
315.0 A 53.01 0.068804 0.9775827 0.0024362 0.0013897 0.9776850 0.9771958 1.0044 1.0071 1.00141 9
315.0 A 53.01 0.068808 0.9783054 0.0024367 0.0013900 0.9783922 0.9783344 1.0044 1.0071 1.00141 9
315.0 A 58.00 0.079705 0.9743854 0.0030125 0.0017185 0.9739926 0.9745002 1.0046 1.0075 1.00155 9
315.0 A 58.00 0.079719 0.9791236 0.0025362 0.0014468 0.9789415 0.9790298 1.0046 1.0075 1.00155 9
315.0 A 58.00 0.079729 0.9783667 0.0024691 0.0014085 0.9781660 0.9779577 1.0046 1.0075 1.00155 9
315.0 A 63.00 0.090777 0.9757444 0.0027076 0.0015446 0.9754392 0.9756713 1.0047 1.0079 1.00168 9
315.0 A 63.00 0.090771 0.9802243 0.0027293 0.0015569 0.9800250 0.9805490 1.0047 1.0079 1.00168 9
315.0 A 68.01 0.101850 0.9826068 0.0030327 0.0017300 0.9816379 0.9825042 1.0048 1.0082 1.00181 9
315.0 A 73.01 0.112804 0.9772229 0.0033649 0.0019195 0.9769310 0.9774252 1.0049 1.0086 1.00195 9
315.0 A 73.01 0.112786 0.9813981 0.0033765 0.0019261 0.9808609 0.9814556 1.0049 1.0086 1.00195 9
315.0 A 78.00 0.123531 0.9852279 0.0028373 0.0016186 0.9845984 0.9853798 1.0050 1.0089 1.00208 9
315.0 A 78.00 0.123529 0.9838492 0.0028663 0.0016351 0.9839526 0.9844511 1.0050 1.0089 1.00208 9
315.0 A 83.01 0.134023 0.9796989 0.0033672 0.0019208 0.9799835 0.9802222 1.0051 1.0091 1.00221 9
315.0 A 83.01 0.134023 0.9829101 0.0033975 0.0019382 0.9830898 0.9836640 1.0051 1.0091 1.00221 9
315.0 A 82.99 0.133976 0.9809686 0.0033590 0.0019162 0.9808658 0.9810968 1.0051 1.0091 1.00221 9
315.0 A 82.99 0.133994 0.9787226 0.0033077 0.0018869 0.9779902 0.9789218 1.0051 1.0091 1.00221 9
315.0 A 88.00 0.144119 0.9840629 0.0033503 0.0019112 0.9832767 0.9837672 1.0052 1.0094 1.00235 9
315.0 A 88.00 0.144115 0.9844063 0.0033429 0.0019070 0.9843027 0.9845342 1.0052 1.0094 1.00235 9
315.0 A 40.50 0.042987 0.9777599 0.0035365 0.0020174 0.9781211 0.9775360 1.0041 1.0059 1.00108 7:9
315.0 A 40.50 0.042983 0.9838022 0.0035411 0.0020200 0.9837098 0.9838452 1.0041 1.0059 1.00108 7:9
315.0 A 40.50 0.042989 0.9821510 0.0037442 0.0021358 0.9822428 0.9819873 1.0041 1.0059 1.00108 7:9
315.0 A 40.50 0.042984 0.9833336 0.0027689 0.0015796 0.9831971 0.9829599 1.0041 1.0059 1.00108 7:9
315.0 A 40.50 0.042983 0.9844347 0.0027678 0.0015790 0.9847429 0.9840592 1.0041 1.0059 1.00108 7:9
315.0 A 40.50 0.042983 0.9835540 0.0027697 0.0015800 0.9838117 0.9835952 1.0041 1.0059 1.00108 7:9
315.0 A 40.50 0.042988 0.9834344 0.0027687 0.0015795 0.9833517 0.9830330 1.0041 1.0059 1.00108 7:9
315.0 A 40.50 0.042987 0.9820569 0.0025067 0.0014300 0.9822963 0.9818384 1.0041 1.0059 1.00108 7:9
315.0 A 40.50 0.042986 0.9843030 0.0025055 0.0014293 0.9843104 0.9837521 1.0041 1.0059 1.00108 7:9
315.0 A 45.51 0.052994 0.9858337 0.0024478 0.0013964 0.9858455 0.9847655 1.0042 1.0064 1.00121 7:9
315.0 A 45.51 0.052988 0.9840002 0.0024479 0.0013964 0.9843912 0.9837014 1.0042 1.0064 1.00121 7:9
315.0 A 45.51 0.052988 0.9848190 0.0024408 0.0013924 0.9852691 0.9845777 1.0042 1.0064 1.00121 7:9
315.0 A 45.51 0.052995 0.9840421 0.0024513 0.0013983 0.9847913 0.9835142 1.0042 1.0064 1.00121 7:9
315.0 A 45.51 0.052980 0.9793690 0.0024388 0.0013912 0.9798929 0.9790545 1.0042 1.0064 1.00121 7:9
315.0 A 45.51 0.052988 0.9813825 0.0024401 0.0013920 0.9813937 0.9806218 1.0042 1.0064 1.00121 7:9
315.0 A 50.50 0.063415 0.9796594 0.0022882 0.0013052 0.9799437 0.9801147 1.0044 1.0069 1.00135 7:9
315.0 A 50.50 0.063413 0.9798727 0.0022885 0.0013054 0.9802084 0.9793497 1.0044 1.0069 1.00135 7:9
315.0 A 50.50 0.063412 0.9819464 0.0022926 0.0013079 0.9821016 0.9815693 1.0044 1.0069 1.00135 7:9
315.0 A 50.50 0.063413 0.9826955 0.0022454 0.0012809 0.9826483 0.9831793 1.0044 1.0069 1.00135 7:9
315.0 A 55.50 0.074213 0.9766047 0.0021440 0.0012231 0.9766640 0.9764614 1.0045 1.0073 1.00148 7:9
315.0 A 55.50 0.074219 0.9782556 0.0021465 0.0012245 0.9786685 0.9786511 1.0045 1.0073 1.00148 7:9
315.0 A 55.50 0.074214 0.9777883 0.0024768 0.0014129 0.9774051 0.9777188 1.0045 1.0073 1.00148 7:9
315.0 A 55.50 0.074221 0.9798732 0.0024815 0.0014156 0.9799588 0.9798998 1.0045 1.0073 1.00148 7:9
315.0 A 60.50 0.085226 0.9755099 0.0026637 0.0015195 0.9759536 0.9757139 1.0046 1.0077 1.00161 7:9
315.0 A 60.50 0.085213 0.9806983 0.0027006 0.0015406 0.9808390 0.9805518 1.0046 1.0077 1.00161 7:9
315.0 A 60.50 0.085216 0.9777204 0.0026674 0.0015216 0.9775796 0.9775826 1.0046 1.0077 1.00161 7:9
315.0 A 60.50 0.085221 0.9756884 0.0026960 0.0015380 0.9759136 0.9756912 1.0046 1.0077 1.00161 7:9
315.0 A 65.51 0.096314 0.9786984 0.0031218 0.0017808 0.9783587 0.9783909 1.0047 1.0080 1.00175 7:9
315.0 A 70.50 0.107282 0.9791089 0.0034141 0.0019476 0.9791170 0.9789959 1.0048 1.0084 1.00188 7:9
315.0 A 70.50 0.107279 0.9785022 0.0034007 0.0019400 0.9778913 0.9781811 1.0048 1.0084 1.00188 7:9
315.0 A 75.50 0.118153 0.9793483 0.0035176 0.0020066 0.9789555 0.9787555 1.0049 1.0087 1.00201 7:9
315.0 A 75.50 0.118154 0.9799443 0.0035310 0.0020143 0.9800070 0.9801491 1.0049 1.0087 1.00201 7:9
315.0 A 80.51 0.128804 0.9825314 0.0032995 0.0018822 0.9823435 0.9825500 1.0050 1.0090 1.00215 7:9
315.0 A 85.51 0.139118 0.9804739 0.0033436 0.0019074 0.9806727 0.9802041 1.0052 1.0093 1.00228 7:9
315.0 A 80.50 0.128788 0.9776742 0.0032162 0.0018347 0.9776138 0.9775091 1.0050 1.0090 1.00215 7:9
315.0 A 80.50 0.128784 0.9828855 0.0033298 0.0018994 0.9824349 0.9828482 1.0050 1.0090 1.00215 7:9
315.0 A 85.49 0.139068 0.9832247 0.0033453 0.0019084 0.9829227 0.9833797 1.0052 1.0093 1.00228 7:9
315.0 A 85.49 0.139073 0.9814769 0.0033738 0.0019245 0.9811684 0.9814002 1.0052 1.0093 1.00228 7:9
315.0 B 19.50 0.011079 0.9890909 0.0047263 0.0022723 0.9894690 0.9889714 1.0028 1.0033 1.00084 6:9
315.0 B 19.99 0.011631 0.9906932 0.0031228 0.0015013 0.9909229 0.9904889 1.0029 1.0034 1.00087 6:9
315.0 B 19.99 0.011630 0.9914277 0.0031202 0.0015001 0.9917072 0.9916086 1.0029 1.0034 1.00087 6:9
315.0 B 20.50 0.012217 0.9939280 0.0031710 0.0015245 0.9941469 0.9942160 1.0029 1.0035 1.00089 6:9
315.0 B 20.50 0.012218 0.9934421 0.0031897 0.0015335 0.9935710 0.9934268 1.0029 1.0035 1.00089 6:9
315.0 B 21.00 0.012806 0.9878644 0.0032825 0.0015781 0.9877153 0.9881565 1.0030 1.0035 1.00091 6:9
315.0 B 21.00 0.012806 0.9961290 0.0032954 0.0015843 0.9957110 0.9961751 1.0030 1.0035 1.00091 6:9
315.0 B 21.50 0.013406 0.9925152 0.0033449 0.0016082 0.9930642 0.9922428 1.0030 1.0036 1.00093 6:9
315.0 B 21.50 0.013406 0.9934858 0.0031546 0.0015166 0.9939569 0.9933746 1.0030 1.0036 1.00093 6:9
315.0 B 21.50 0.013406 0.9958779 0.0031695 0.0015238 0.9964788 0.9955756 1.0030 1.0036 1.00093 6:9
315.0 B 22.00 0.014019 0.9886684 0.0032245 0.0015502 0.9887440 0.9876949 1.0031 1.0037 1.00095 6:9
315.0 B 22.00 0.014018 0.9926631 0.0032468 0.0015610 0.9929659 0.9928499 1.0031 1.0037 1.00095 6:9
315.0 B 22.50 0.014643 0.9896397 0.0033283 0.0016001 0.9899536 0.9891122 1.0031 1.0037 1.00097 6:9
315.0 B 22.50 0.014643 0.9913652 0.0033322 0.0016020 0.9919085 0.9911240 1.0031 1.0037 1.00097 6:9
315.0 B 22.50 0.014642 0.9939215 0.0031168 0.0014984 0.9939450 0.9933451 1.0031 1.0037 1.00097 6:9
315.0 B 22.50 0.014643 0.9939052 0.0031288 0.0015042 0.9934140 0.9936289 1.0031 1.0037 1.00097 6:9
315.0 B 23.00 0.015280 0.9955142 0.0032160 0.0015462 0.9957641 0.9951168 1.0031 1.0038 1.00100 6:9
315.0 B 23.00 0.015280 0.9948549 0.0032194 0.0015478 0.9944371 0.9937561 1.0031 1.0038 1.00100 6:9
315.0 B 23.51 0.015941 0.9935432 0.0033063 0.0015896 0.9945930 0.9931222 1.0032 1.0039 1.00102 6:9
315.0 B 23.51 0.015941 0.9946984 0.0033115 0.0015921 0.9955617 0.9939654 1.0032 1.0039 1.00102 6:9
315.0 B 23.51 0.015941 0.9901255 0.0029645 0.0014252 0.9908138 0.9897307 1.0032 1.0039 1.00102 6:9
315.0 B 23.51 0.015941 0.9933959 0.0029680 0.0014269 0.9940248 0.9931852 1.0032 1.0039 1.00102 6:9
315.0 B 24.00 0.016587 0.9908495 0.0030387 0.0014609 0.9912593 0.9898359 1.0032 1.0039 1.00104 6:9
315.0 B 24.00 0.016588 0.9937207 0.0029800 0.0014327 0.9938477 0.9931716 1.0032 1.0039 1.00104 6:9
315.0 B 24.00 0.016587 0.9935774 0.0029714 0.0014285 0.9943456 0.9926678 1.0032 1.0039 1.00104 6:9
315.0 B 24.00 0.016588 0.9915328 0.0030441 0.0014635 0.9924866 0.9910688 1.0032 1.0039 1.00104 6:9
315.0 B 24.50 0.017259 0.9860217 0.0031470 0.0015130 0.9865880 0.9859641 1.0033 1.0040 1.00106 6:9
315.0 B 24.50 0.017259 0.9885233 0.0031528 0.0015157 0.9892030 0.9880181 1.0033 1.0040 1.00106 6:9
315.0 B 24.50 0.017259 0.9885979 0.0026386 0.0012686 0.9889880 0.9883084 1.0033 1.0040 1.00106 6:9
315.0 B 24.50 0.017259 0.9877036 0.0026399 0.0012692 0.9884418 0.9873762 1.0033 1.0040 1.00106 6:9
315.0 B 25.01 0.017956 0.9874452 0.0030907 0.0014860 0.9881979 0.9869681 1.0033 1.0041 1.00108 6:9
315.0 B 25.01 0.017956 0.9911353 0.0030969 0.0014889 0.9913442 0.9908294 1.0033 1.0041 1.00108 6:9
315.0 B 25.01 0.017957 0.9892538 0.0034997 0.0016826 0.9893430 0.9884665 1.0033 1.0041 1.00108 6:9
315.0 B 25.50 0.018635 0.9926282 0.0030506 0.0014666 0.9933009 0.9917617 1.0033 1.0041 1.00110 6:9
315.0 B 25.50 0.018636 0.9913458 0.0029761 0.0014308 0.9919571 0.9908625 1.0033 1.0041 1.00110 6:9
315.0 B 25.50 0.018636 0.9908410 0.0030399 0.0014615 0.9916498 0.9899898 1.0033 1.0041 1.00110 6:9
315.0 B 25.50 0.018636 0.9877268 0.0030715 0.0014767 0.9881757 0.9870892 1.0033 1.0041 1.00110 6:9
315.0 B 26.00 0.019341 0.9958974 0.0031305 0.0015051 0.9963998 0.9955843 1.0034 1.0042 1.00113 6:9
315.0 B 26.00 0.019341 0.9899515 0.0031516 0.0015151 0.9897803 0.9895031 1.0034 1.0042 1.00113 6:9
315.0 B 26.51 0.020071 0.9902915 0.0030621 0.0014722 0.9909249 0.9896132 1.0034 1.0043 1.00115 6:9
315.0 B 26.51 0.020071 0.9919961 0.0030827 0.0014820 0.9927882 0.9915408 1.0034 1.0043 1.00115 6:9
315.0 B 27.00 0.020783 0.9924321 0.0033882 0.0016290 0.9931507 0.9918444 1.0034 1.0043 1.00117 6:9
315.0 B 27.50 0.021520 0.9914965 0.0031914 0.0015343 0.9917528 0.9910166 1.0035 1.0044 1.00119 6:9
315.0 B 28.00 0.022268 0.9914903 0.0033138 0.0015932 0.9916954 0.9906370 1.0035 1.0045 1.00121 6:9
315.0 B 28.00 0.022268 0.9953466 0.0033112 0.0015919 0.9957273 0.9943077 1.0035 1.0045 1.00121 6:9
315.0 B 28.50 0.023026 0.9881527 0.0031994 0.0015382 0.9886955 0.9877903 1.0035 1.0045 1.00124 6:9
315.0 B 28.50 0.023026 0.9922667 0.0032101 0.0015433 0.9925904 0.9919556 1.0035 1.0045 1.00124 6:9
315.0 B 29.00 0.023795 0.9967242 0.0032998 0.0015865 0.9969610 0.9960053 1.0036 1.0046 1.00126 6:9
315.0 B 29.00 0.023795 0.9939232 0.0033000 0.0015866 0.9943342 0.9928891 1.0036 1.0046 1.00126 6:9
315.0 B 29.50 0.024573 0.9922782 0.0030693 0.0014756 0.9924094 0.9915980 1.0036 1.0047 1.00128 6:9
315.0 B 29.50 0.024584 0.9945562 0.0030931 0.0014871 0.9946585 0.9940002 1.0036 1.0047 1.00128 6:9
315.0 B 30.01 0.025378 0.9933704 0.0032956 0.0015844 0.9933542 0.9927916 1.0036 1.0047 1.00130 6:9
315.0 B 30.50 0.026159 0.9856623 0.0032820 0.0015778 0.9857391 0.9850379 1.0037 1.0048 1.00132 6:9
315.0 B 30.50 0.026159 0.9857957 0.0032937 0.0015836 0.9864136 0.9850677 1.0037 1.0048 1.00132 6:9
315.0 B 31.00 0.027001 0.9805131 0.0032883 0.0015810 0.9810824 0.9799025 1.0037 1.0048 1.00134 6:9
315.0 B 30.01 0.025378 0.9777092 0.0029589 0.0014226 0.9777228 0.9775747 1.0036 1.0047 1.00130 6:9
315.0 B 30.01 0.025377 0.9818657 0.0030424 0.0014627 0.9817568 0.9813038 1.0036 1.0047 1.00130 6:9
315.0 B 30.50 0.026161 0.9854442 0.0031262 0.0015030 0.9860441 0.9846852 1.0037 1.0048 1.00132 6:9
315.0 B 30.50 0.026171 0.9893351 0.0031131 0.0014966 0.9895520 0.9893325 1.0037 1.0048 1.00132 6:9
315.0 B 31.00 0.026968 0.9877880 0.0031351 0.0015072 0.9886792 0.9872963 1.0037 1.0048 1.00134 6:9
315.0 B 31.00 0.026979 0.9868931 0.0031635 0.0015210 0.9875061 0.9863753 1.0037 1.0048 1.00134 6:9
315.0 B 31.51 0.027813 0.9841465 0.0032136 0.0015450 0.9843369 0.9838709 1.0037 1.0049 1.00137 6:9
315.0 B 31.51 0.027814 0.9880042 0.0032122 0.0015443 0.9881752 0.9872885 1.0037 1.0049 1.00137 6:9
315.0 B 32.00 0.028612 0.9855252 0.0026272 0.0012631 0.9858894 0.9850520 1.0037 1.0050 1.00139 6:9
315.0 B 32.00 0.028645 0.9909917 0.0032505 0.0015628 0.9913602 0.9907326 1.0037 1.0050 1.00139 6:9
315.0 B 32.00 0.028622 0.9868073 0.0032024 0.0015397 0.9873412 0.9865955 1.0037 1.0050 1.00139 6:9
315.0 B 32.51 0.029477 0.9859541 0.0025484 0.0012252 0.9862003 0.9862939 1.0038 1.0050 1.00141 6:9
315.0 B 33.01 0.030321 0.9877021 0.0024438 0.0011749 0.9876018 0.9873144 1.0038 1.0051 1.00143 6:9
315.0 B 33.50 0.031180 0.9843108 0.0026314 0.0012651 0.9842427 0.9842311 1.0038 1.0051 1.00145 6:9
315.0 B 33.50 0.031180 0.9851533 0.0026098 0.0012548 0.9851339 0.9851674 1.0038 1.0051 1.00145 6:9
315.0 B 34.00 0.032018 0.9855194 0.0027162 0.0013059 0.9855361 0.9858235 1.0038 1.0052 1.00147 6:9
315.0 B 34.00 0.032018 0.9877484 0.0026888 0.0012927 0.9878079 0.9881549 1.0038 1.0052 1.00147 6:9
315.0 B 35.00 0.033784 0.9813146 0.0021969 0.0010562 0.9809513 0.9814774 1.0039 1.0053 1.00152 6:9
315.0 B 35.00 0.033784 0.9838346 0.0022171 0.0010659 0.9836803 0.9834556 1.0039 1.0053 1.00152 6:9
315.0 B 35.51 0.034676 0.9859064 0.0021487 0.0010330 0.9857565 0.9857326 1.0039 1.0054 1.00154 6:9
315.0 B 35.51 0.034676 0.9811609 0.0021548 0.0010360 0.9806105 0.9810320 1.0039 1.0054 1.00154 6:9
315.0 B 36.00 0.035550 0.9854359 0.0025475 0.0012248 0.9851333 0.9852905 1.0039 1.0054 1.00156 6:9
315.0 B 36.00 0.035550 0.9848678 0.0021783 0.0010472 0.9851249 0.9843799 1.0039 1.0054 1.00156 6:9
315.0 B 36.50 0.036479 0.9792872 0.0037054 0.0017814 0.9786042 0.9796898 1.0039 1.0055 1.00158 6:9
315.0 B 37.00 0.037391 0.9834031 0.0035193 0.0016920 0.9833575 0.9834385 1.0040 1.0055 1.00160 6:9
315.0 B 37.00 0.037391 0.9812285 0.0035106 0.0016878 0.9813247 0.9805726 1.0040 1.0055 1.00160 6:9
315.0 B 38.01 0.039253 0.9839689 0.0025935 0.0012469 0.9841959 0.9833775 1.0040 1.0056 1.00165 6:9
315.0 B 34.50 0.032913 0.9801410 0.0021830 0.0010495 0.9801381 0.9800094 1.0039 1.0052 1.00150 6:9
315.0 B 38.01 0.039253 0.9852605 0.0025919 0.0012461 0.9851547 0.9845365 1.0040 1.0056 1.00165 6:9
315.0 B 38.50 0.040169 0.9893812 0.0023896 0.0011489 0.9893729 0.9884182 1.0040 1.0057 1.00167 6:9
315.0 B 38.50 0.040168 0.9853232 0.0023981 0.0011529 0.9854824 0.9845254 1.0040 1.0057 1.00167 6:9
315.0 B 39.00 0.041082 0.9813876 0.0022284 0.0010714 0.9820787 0.9803516 1.0040 1.0057 1.00169 6:9
315.0 B 39.00 0.041109 0.9817880 0.0022243 0.0010694 0.9821574 0.9810033 1.0040 1.0057 1.00169 6:9
315.0 B 39.51 0.042074 0.9861230 0.0022018 0.0010586 0.9867510 0.9850094 1.0041 1.0058 1.00171 6:9
315.0 B 39.51 0.042076 0.9843991 0.0021946 0.0010551 0.9848176 0.9838168 1.0041 1.0058 1.00171 6:9
315.0 B 40.00 0.043011 0.9868395 0.0022065 0.0010608 0.9874759 0.9860392 1.0041 1.0058 1.00173 6:9
315.0 B 40.00 0.043010 0.9836145 0.0021971 0.0010563 0.9843695 0.9829547 1.0041 1.0058 1.00173 6:9
315.0 B 40.50 0.043972 0.9788934 0.0020863 0.0010031 0.9798249 0.9784893 1.0041 1.0059 1.00175 6:9
315.0 B 41.01 0.044957 0.9806618 0.0020898 0.0010047 0.9812974 0.9806398 1.0041 1.0059 1.00178 6:9
315.0 B 41.01 0.044957 0.9817700 0.0020704 0.0009954 0.9826385 0.9815816 1.0041 1.0059 1.00178 6:9
315.0 B 41.50 0.045912 0.9807895 0.0020995 0.0010094 0.9811422 0.9807793 1.0041 1.0060 1.00180 6:9
315.0 B 41.50 0.045912 0.9825216 0.0020634 0.0009920 0.9827380 0.9821791 1.0041 1.0060 1.00180 6:9
315.0 B 42.00 0.046891 0.9862100 0.0020791 0.0009996 0.9868160 0.9857935 1.0042 1.0060 1.00182 6:9
315.0 B 42.00 0.046892 0.9826926 0.0020961 0.0010077 0.9832137 0.9824502 1.0042 1.0060 1.00182 6:9
315.0 B 42.50 0.047878 0.9793594 0.0021223 0.0010203 0.9801924 0.9792657 1.0042 1.0061 1.00184 6:9
315.0 B 42.50 0.047877 0.9808483 0.0021356 0.0010267 0.9811958 0.9805535 1.0042 1.0061 1.00184 6:9
315.0 B 43.00 0.048869 0.9811701 0.0018424 0.0008858 0.9817870 0.9811131 1.0042 1.0061 1.00186 6:9
315.0 B 43.00 0.048869 0.9850083 0.0018428 0.0008860 0.9855254 0.9849102 1.0042 1.0061 1.00186 6:9
315.0 B 43.00 0.048869 0.9828926 0.0018601 0.0008942 0.9831274 0.9824688 1.0042 1.0061 1.00186 6:9
315.0 C 73.01 0.112760 0.9844637 0.0032020 0.0013964 0.9835409 0.9852649 1.0049 1.0086 1.00261 8:9
315.0 C 73.01 0.112766 0.9846887 0.0030664 0.0013373 0.9840196 0.9858261 1.0049 1.0086 1.00261 8:9
315.0 C 73.01 0.112756 0.9857534 0.0030554 0.0013325 0.9855664 0.9863793 1.0049 1.0086 1.00261 8:9
315.0 C 90.50 0.149044 0.9819433 0.0042098 0.0018360 0.9819260 0.9818205 1.0053 1.0095 1.00323 8:9
315.0 C 73.01 0.112755 0.9846439 0.0029176 0.0012723 0.9845348 0.9855213 1.0049 1.0086 1.00261 8:9
315.0 C 73.01 0.112767 0.9835172 0.0028648 0.0012494 0.9829413 0.9843148 1.0049 1.0086 1.00261 8:9
315.0 C 90.50 0.149041 0.9818197 0.0040036 0.0017460 0.9816450 0.9814135 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149034 0.9742238 0.0037649 0.0016420 0.9740155 0.9744182 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149035 0.9802448 0.0039899 0.0017401 0.9798717 0.9804459 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149034 0.9793830 0.0039521 0.0017235 0.9791278 0.9790481 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149041 0.9803564 0.0040423 0.0017629 0.9801766 0.9807374 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149042 0.9849622 0.0040067 0.0017473 0.9846654 0.9851615 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149043 0.9759927 0.0031938 0.0013928 0.9755864 0.9760564 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149049 0.9810899 0.0032356 0.0014111 0.9811505 0.9810385 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149051 0.9789413 0.0031508 0.0013740 0.9785208 0.9791811 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149048 0.9802499 0.0031693 0.0013822 0.9801958 0.9802580 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149049 0.9804348 0.0036961 0.0016119 0.9805542 0.9804520 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149041 0.9797266 0.0031566 0.0013767 0.9794082 0.9795614 1.0053 1.0095 1.00323 8:9
315.0 C 74.54 0.116073 0.9788635 0.0021288 0.0009284 0.9783314 0.9793304 1.0049 1.0086 1.00266 8:9
315.0 C 75.49 0.118103 0.9806833 0.0021958 0.0009577 0.9800455 0.9806737 1.0049 1.0087 1.00270 8:9
315.0 C 75.49 0.118106 0.9816288 0.0021968 0.0009581 0.9814789 0.9818113 1.0049 1.0087 1.00270 8:9
315.0 C 80.49 0.128743 0.9807251 0.0024677 0.0010762 0.9805973 0.9800703 1.0050 1.0090 1.00287 8:9
315.0 C 90.50 0.149044 0.9760626 0.0032030 0.0013968 0.9762358 0.9762615 1.0053 1.0095 1.00323 8:9
315.0 C 80.49 0.128742 0.9781239 0.0024677 0.0010762 0.9778599 0.9780839 1.0050 1.0090 1.00287 8:9
315.0 C 83.02 0.134032 0.9741876 0.0025544 0.0011140 0.9742472 0.9745735 1.0051 1.0091 1.00297 8:9
315.0 C 83.02 0.134039 0.9747623 0.0025770 0.0011238 0.9744396 0.9746861 1.0051 1.0091 1.00297 8:9
315.0 C 85.51 0.139110 0.9773686 0.0025289 0.0011029 0.9771482 0.9772162 1.0052 1.0093 1.00305 8:9
315.0 C 85.51 0.139110 0.9766421 0.0025261 0.0011017 0.9762747 0.9762997 1.0052 1.0093 1.00305 8:9
315.0 C 88.01 0.144149 0.9780463 0.0026200 0.0011426 0.9778524 0.9782942 1.0052 1.0094 1.00314 8:9
315.0 C 88.01 0.144149 0.9750977 0.0026147 0.0011403 0.9747191 0.9752925 1.0052 1.0094 1.00314 8:9
315.0 C 90.50 0.149022 0.9823417 0.0026961 0.0011758 0.9824578 0.9814150 1.0053 1.0095 1.00323 8:9
315.0 C 90.50 0.149021 0.9775664 0.0026884 0.0011724 0.9769319 0.9772280 1.0053 1.0095 1.00323 8:9
315.0 C 93.00 0.153847 0.9743666 0.0026369 0.0011499 0.9742654 0.9740211 1.0053 1.0096 1.00332 8:9
315.0 C 95.49 0.158494 0.9787911 0.0027014 0.0011781 0.9790810 0.9779889 1.0054 1.0098 1.00341 8:9
315.0 C 98.01 0.163125 0.9765765 0.0028226 0.0012310 0.9772076 0.9768059 1.0055 1.0099 1.00350 8:9
315.0 C 98.01 0.163129 0.9781864 0.0027754 0.0012104 0.9785775 0.9780566 1.0055 1.0099 1.00350 8:9
315.0 C 100.50 0.167543 0.9849089 0.0028361 0.0012368 0.9853325 0.9840354 1.0055 1.0100 1.00359 8:9
315.0 C 103.00 0.171884 0.9789759 0.0029724 0.0012963 0.9790956 0.9788060 1.0056 1.0101 1.00368 8:9
315.0 C 103.00 0.171883 0.9801173 0.0029861 0.0013022 0.9808849 0.9793917 1.0056 1.0101 1.00368 8:9
315.0 C 105.54 0.176131 0.9826385 0.0026236 0.0011442 0.9833163 0.9811767 1.0057 1.0102 1.00377 8:9
315.0 C 105.54 0.176133 0.9853897 0.0026235 0.0011442 0.9858581 0.9844646 1.0057 1.0102 1.00377 8:9
315.0 C 105.54 0.176126 0.9835518 0.0026514 0.0011563 0.9840940 0.9824098 1.0057 1.0102 1.00377 8:9
315.0 C 108.04 0.180212 0.9826460 0.0032077 0.0013989 0.9828570 0.9819872 1.0057 1.0103 1.00386 8:9
315.0 C 108.04 0.180214 0.9831117 0.0031980 0.0013947 0.9831797 0.9824263 1.0057 1.0103 1.00386 8:9
315.0 C 110.53 0.184096 0.9838717 0.0029149 0.0012713 0.9842979 0.9826458 1.0058 1.0103 1.00395 8:9
315.0 C 110.53 0.184092 0.9806105 0.0029048 0.0012668 0.9809624 0.9794439 1.0058 1.0103 1.00395 8:9
315.0 C 113.06 0.187956 0.9812486 0.0029518 0.0012874 0.9811898 0.9808824 1.0058 1.0104 1.00404 8:9
315.0 C 113.06 0.187951 0.9829563 0.0030278 0.0013204 0.9834336 0.9826595 1.0058 1.0104 1.00404 8:9
315.0 C 115.56 0.191581 0.9835363 0.0031031 0.0013533 0.9847692 0.9830777 1.0059 1.0105 1.00413 8:9
315.0 C 115.56 0.191578 0.9869447 0.0031237 0.0013623 0.9873973 0.9862033 1.0059 1.0105 1.00413 8:9
315.0 C 117.94 0.194941 0.9835936 0.0032218 0.0014050 0.9835196 0.9835836 1.0060 1.0106 1.00421 8:9
315.0 C 117.94 0.194943 0.9836056 0.0032228 0.0014055 0.9835453 0.9833521 1.0060 1.0106 1.00421 8:9
315.0 C 120.49 0.198371 0.9868963 0.0033046 0.0014412 0.9868854 0.9857989 1.0060 1.0107 1.00430 8:9
315.0 C 120.49 0.198376 0.9893260 0.0033198 0.0014478 0.9898177 0.9886410 1.0060 1.0107 1.00430 8:9
315.0 C 123.08 0.201723 0.9869586 0.0034363 0.0014986 0.9872798 0.9866561 1.0061 1.0107 1.00440 8:9
315.0 C 123.08 0.201725 0.9870446 0.0034373 0.0014991 0.9866625 0.9868857 1.0061 1.0107 1.00440 8:9
315.0 C 125.59 0.204811 0.9950369 0.0035318 0.0015403 0.9955610 0.9942011 1.0061 1.0108 1.00449 8:9
315.0 C 125.59 0.204807 0.9908785 0.0035126 0.0015319 0.9914723 0.9900162 1.0061 1.0108 1.00449 8:9
315.0 C 130.55 0.210517 0.9911529 0.0035379 0.0015429 0.9916675 0.9905456 1.0062 1.0109 1.00466 8:9
315.0 C 130.55 0.210517 0.9919565 0.0035475 0.0015471 0.9920613 0.9914033 1.0062 1.0109 1.00466 8:9
315.0 C 132.95 0.213074 0.9892243 0.0034853 0.0015199 0.9896313 0.9896736 1.0063 1.0110 1.00475 8:9
315.0 C 132.95 0.213074 0.9892022 0.0034161 0.0014898 0.9890584 0.9890112 1.0063 1.0110 1.00475 8:9
450.0 A 33.01 0.058555 0.9697659 0.0070296 0.0042501 0.9711275 0.9674352 1.0028 1.0051 1.00088 13
450.0 A 33.01 0.058565 0.9744571 0.0066082 0.0039953 0.9767736 0.9715234 1.0028 1.0051 1.00088 13
450.0 A 33.01 0.058571 0.9829992 0.0066750 0.0040357 0.9846031 0.9787896 1.0028 1.0051 1.00088 13
450.0 A 38.00 0.075818 0.9783333 0.0076711 0.0046379 0.9791002 0.9770013 1.0028 1.0056 1.00101 13
450.0 A 38.00 0.075811 0.9818780 0.0060676 0.0036684 0.9830377 0.9808349 1.0028 1.0056 1.00101 13
450.0 A 38.00 0.075812 0.9793696 0.0060583 0.0036628 0.9791776 0.9779298 1.0028 1.0056 1.00101 13
450.0 A 38.00 0.075795 0.9808719 0.0060531 0.0036597 0.9802935 0.9804346 1.0028 1.0056 1.00101 13
450.0 A 43.00 0.094317 0.9788130 0.0045598 0.0027568 0.9785061 0.9784195 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094323 0.9816573 0.0045814 0.0027699 0.9816915 0.9813745 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094316 0.9823370 0.0046643 0.0028200 0.9824835 0.9824710 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094335 0.9789289 0.0046585 0.0028166 0.9787015 0.9790801 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094320 0.9817051 0.0034794 0.0021037 0.9818044 0.9812481 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094320 0.9796670 0.0048730 0.0029463 0.9795181 0.9795706 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094335 0.9830956 0.0061833 0.0037384 0.9830916 0.9816043 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094337 0.9787624 0.0063097 0.0038148 0.9780184 0.9787042 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094322 0.9769465 0.0057746 0.0034913 0.9774008 0.9770000 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094331 0.9798565 0.0057991 0.0035061 0.9799462 0.9798499 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094325 0.9863755 0.0052826 0.0031939 0.9865007 0.9858713 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094328 0.9809298 0.0052643 0.0031828 0.9805797 0.9810203 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094336 0.9804156 0.0052553 0.0031773 0.9809977 0.9803824 1.0027 1.0061 1.00115 13
450.0 A 43.00 0.094323 0.9806839 0.0059288 0.0035845 0.9802245 0.9805927 1.0027 1.0061 1.00115 13
450.0 A 48.00 0.113689 0.9795703 0.0045279 0.0027375 0.9792207 0.9794134 1.0026 1.0066 1.00128 13
450.0 A 48.00 0.113679 0.9791578 0.0045709 0.0027635 0.9784165 0.9797159 1.0026 1.0066 1.00128 13
450.0 A 48.00 0.113679 0.9746274 0.0044900 0.0027147 0.9745915 0.9746749 1.0026 1.0066 1.00128 13
450.0 A 48.00 0.113688 0.9713709 0.0045018 0.0027217 0.9724312 0.9720694 1.0026 1.0066 1.00128 13
450.0 A 48.00 0.113689 0.9789176 0.0035147 0.0021250 0.9784670 0.9790015 1.0026 1.0066 1.00128 13
450.0 A 53.01 0.133564 0.9681750 0.0042375 0.0025620 0.9675473 0.9683985 1.0025 1.0071 1.00141 13
450.0 A 53.01 0.133565 0.9750747 0.0042362 0.0025612 0.9752406 0.9758460 1.0025 1.0071 1.00141 13
450.0 A 53.01 0.133566 0.9707879 0.0033556 0.0020287 0.9709188 0.9716513 1.0025 1.0071 1.00141 13
450.0 A 58.00 0.153650 0.9709831 0.0045333 0.0027408 0.9702154 0.9718018 1.0023 1.0075 1.00155 13
450.0 A 58.00 0.153654 0.9732832 0.0037857 0.0022888 0.9735280 0.9738100 1.0023 1.0075 1.00155 13
450.0 A 63.00 0.173672 0.9693113 0.0047781 0.0028887 0.9696872 0.9702192 1.0021 1.0079 1.00168 13
450.0 A 63.00 0.173678 0.9709247 0.0039217 0.0023711 0.9709066 0.9711829 1.0021 1.0079 1.00168 13
450.0 A 68.01 0.193443 0.9708007 0.0031645 0.0019133 0.9704753 0.9715566 1.0018 1.0082 1.00181 13
450.0 A 73.01 0.212685 0.9711760 0.0036729 0.0022206 0.9708940 0.9721200 1.0016 1.0086 1.00195 13
450.0 A 73.01 0.212686 0.9724040 0.0036778 0.0022236 0.9720828 0.9725372 1.0016 1.0086 1.00195 13
450.0 A 78.00 0.231281 0.9748429 0.0037627 0.0022749 0.9746147 0.9756221 1.0014 1.0089 1.00208 13
450.0 A 78.00 0.231300 0.9757810 0.0037676 0.0022779 0.9751952 0.9758926 1.0014 1.0089 1.00208 13
450.0 A 83.01 0.249254 0.9777850 0.0033270 0.0020114 0.9773112 0.9778766 1.0011 1.0091 1.00221 13
450.0 A 83.01 0.249240 0.9816086 0.0047679 0.0028827 0.9810009 0.9828926 1.0011 1.0091 1.00221 13
450.0 A 88.00 0.266281 0.9845452 0.0037183 0.0022480 0.9835084 0.9852923 1.0009 1.0094 1.00235 13
450.0 A 88.00 0.266272 0.9786923 0.0037445 0.0022639 0.9783518 0.9794107 1.0009 1.0094 1.00235 13
450.0 A 90.50 0.274462 0.9790527 0.0028904 0.0017475 0.9788275 0.9798140 1.0007 1.0095 1.00241 14
450.0 A 90.50 0.274464 0.9760498 0.0028632 0.0017311 0.9752308 0.9761234 1.0007 1.0095 1.00241 14
450.0 A 35.51 0.067030 0.9776174 0.0067122 0.0040581 0.9792907 0.9757401 1.0028 1.0054 1.00095 11:13
450.0 A 35.51 0.067012 0.9765715 0.0067032 0.0040528 0.9785901 0.9736709 1.0028 1.0054 1.00095 11:13
450.0 A 35.51 0.067027 0.9730751 0.0064156 0.0038788 0.9760586 0.9700663 1.0028 1.0054 1.00095 11:13
450.0 A 35.51 0.067023 0.9814326 0.0064893 0.0039234 0.9839365 0.9787310 1.0028 1.0054 1.00095 11:13
450.0 A 40.50 0.084873 0.9795773 0.0053873 0.0032571 0.9800762 0.9798190 1.0028 1.0059 1.00108 11:13
450.0 A 40.50 0.084858 0.9869509 0.0054744 0.0033098 0.9881020 0.9864381 1.0028 1.0059 1.00108 11:13
450.0 A 40.50 0.084881 0.9863801 0.0054527 0.0032966 0.9864203 0.9868607 1.0028 1.0059 1.00108 11:13
450.0 A 40.50 0.084869 0.9863808 0.0054670 0.0033053 0.9867473 0.9855217 1.0028 1.0059 1.00108 11:13
450.0 A 40.50 0.084869 0.9812772 0.0038990 0.0023573 0.9820001 0.9804059 1.0028 1.0059 1.00108 11:13
450.0 A 40.50 0.084878 0.9864472 0.0038912 0.0023526 0.9868457 0.9864186 1.0028 1.0059 1.00108 11:13
450.0 A 45.51 0.103943 0.9738304 0.0051177 0.0030942 0.9744370 0.9740900 1.0027 1.0064 1.00121 11:13
450.0 A 45.51 0.103941 0.9791549 0.0051236 0.0030977 0.9796412 0.9797413 1.0027 1.0064 1.00121 11:13
450.0 A 45.51 0.103924 0.9786312 0.0040568 0.0024527 0.9790947 0.9790065 1.0027 1.0064 1.00121 11:13
450.0 A 45.51 0.103943 0.9753649 0.0048687 0.0029435 0.9759919 0.9747325 1.0027 1.0064 1.00121 11:13
450.0 A 45.51 0.103942 0.9798809 0.0047971 0.0029003 0.9801870 0.9788488 1.0027 1.0064 1.00121 11:13
450.0 A 50.51 0.123557 0.9776895 0.0033157 0.0020046 0.9773549 0.9790105 1.0025 1.0069 1.00135 11:13
450.0 A 50.51 0.123560 0.9693976 0.0041359 0.0025005 0.9684175 0.9701046 1.0025 1.0069 1.00135 11:13
450.0 A 50.51 0.123568 0.9757431 0.0041747 0.0025240 0.9752071 0.9758885 1.0025 1.0069 1.00135 11:13
450.0 A 55.50 0.143516 0.9750612 0.0034602 0.0020920 0.9748667 0.9755963 1.0024 1.0073 1.00148 11:13
450.0 A 55.50 0.143546 0.9722023 0.0031012 0.0018750 0.9717735 0.9728487 1.0024 1.0073 1.00148 11:13
450.0 A 55.50 0.143538 0.9708078 0.0039405 0.0023824 0.9707802 0.9708632 1.0024 1.0073 1.00148 11:13
450.0 A 55.50 0.143522 0.9730476 0.0039428 0.0023838 0.9725400 0.9733898 1.0024 1.0073 1.00148 11:13
450.0 A 60.50 0.163616 0.9696168 0.0036566 0.0022108 0.9688082 0.9698410 1.0022 1.0077 1.00161 11:13
450.0 A 60.50 0.163599 0.9704652 0.0036722 0.0022202 0.9696648 0.9709265 1.0022 1.0077 1.00161 11:13
450.0 A 65.49 0.183467 0.9707443 0.0038814 0.0023467 0.9705276 0.9709340 1.0020 1.0080 1.00175 11:13
450.0 A 65.49 0.183466 0.9689326 0.0038779 0.0023445 0.9681388 0.9699913 1.0020 1.0080 1.00175 11:13
450.0 A 70.50 0.202996 0.9724817 0.0034773 0.0021023 0.9718442 0.9727131 1.0017 1.0084 1.00188 11:13
450.0 A 70.50 0.203027 0.9685330 0.0034692 0.0020975 0.9683534 0.9693876 1.0017 1.0084 1.00188 11:13
450.0 A 75.50 0.221986 0.9732736 0.0043708 0.0026426 0.9735932 0.9730174 1.0015 1.0087 1.00201 11:13
450.0 A 75.50 0.221992 0.9735879 0.0035561 0.0021499 0.9731669 0.9742835 1.0015 1.0087 1.00201 11:13
450.0 A 80.50 0.240280 0.9729761 0.0039573 0.0023925 0.9726462 0.9729669 1.0012 1.0090 1.00215 11:13
450.0 A 80.50 0.240264 0.9777186 0.0039689 0.0023996 0.9767998 0.9776589 1.0012 1.0090 1.00215 11:13
450.0 A 85.51 0.257797 0.9785205 0.0034835 0.0021061 0.9775522 0.9787693 1.0010 1.0093 1.00228 11:13
450.0 A 85.51 0.257815 0.9801825 0.0040661 0.0024584 0.9801511 0.9809017 1.0010 1.0093 1.00228 11:13
450.0 A 90.50 0.274397 0.9828902 0.0038120 0.0023047 0.9816458 0.9832311 1.0007 1.0095 1.00241 11:13
450.0 A 90.50 0.274406 0.9833898 0.0036326 0.0021963 0.9828798 0.9837898 1.0007 1.0095 1.00241 11:13
450.0 B 16.00 0.015218 0.9818840 0.0065363 0.0042170 0.9842821 0.9801158 1.0022 1.0028 1.00069 10:13
450.0 B 16.00 0.015218 0.9892941 0.0065937 0.0042540 0.9907811 0.9865264 1.0022 1.0028 1.00069 10:13
450.0 B 16.00 0.015218 0.9797074 0.0065407 0.0042198 0.9812045 0.9788583 1.0022 1.0028 1.00069 10:13
450.0 B 16.00 0.015217 0.9797785 0.0065397 0.0042192 0.9805915 0.9788960 1.0022 1.0028 1.00069 10:13
450.0 B 16.50 0.016173 0.9760028 0.0063411 0.0040910 0.9782955 0.9739295 1.0023 1.0029 1.00072 10:13
450.0 B 16.50 0.016171 0.9819193 0.0063968 0.0041269 0.9830667 0.9806579 1.0023 1.0029 1.00072 10:13
450.0 B 16.50 0.016171 0.9829148 0.0074937 0.0048346 0.9856368 0.9811361 1.0023 1.0029 1.00072 10:13
450.0 B 16.50 0.016172 0.9838330 0.0059923 0.0038660 0.9853534 0.9831003 1.0023 1.0029 1.00072 10:13
450.0 B 17.01 0.017172 0.9794457 0.0059842 0.0038607 0.9804174 0.9779745 1.0023 1.0030 1.00074 10:13
450.0 B 17.01 0.017171 0.9847700 0.0060006 0.0038714 0.9860417 0.9838854 1.0023 1.0030 1.00074 10:13
450.0 B 17.01 0.017172 0.9849078 0.0053754 0.0034680 0.9863199 0.9842399 1.0023 1.0030 1.00074 10:13
450.0 B 17.01 0.017171 0.9877575 0.0054327 0.0035050 0.9890276 0.9863792 1.0023 1.0030 1.00074 10:13
450.0 B 17.50 0.018157 0.9877581 0.0054849 0.0035387 0.9893938 0.9872200 1.0023 1.0030 1.00076 10:13
450.0 B 17.50 0.018157 0.9908260 0.0055117 0.0035559 0.9918100 0.9890951 1.0023 1.0030 1.00076 10:13
450.0 B 18.00 0.019185 0.9809686 0.0041857 0.0027004 0.9818917 0.9794799 1.0024 1.0031 1.00078 10:13
450.0 B 18.49 0.020220 0.9816967 0.0042502 0.0027420 0.9825797 0.9813607 1.0024 1.0032 1.00080 10:13
450.0 B 18.49 0.020221 0.9815939 0.0047661 0.0030749 0.9827593 0.9808950 1.0024 1.0032 1.00080 10:13
450.0 B 18.49 0.020219 0.9840867 0.0047841 0.0030864 0.9851792 0.9830357 1.0024 1.0032 1.00080 10:13
450.0 B 19.00 0.021322 0.9818926 0.0049371 0.0031853 0.9828409 0.9813889 1.0024 1.0032 1.00082 10:13
450.0 B 19.00 0.021322 0.9844884 0.0049537 0.0031959 0.9857294 0.9842270 1.0024 1.0032 1.00082 10:13
450.0 B 19.50 0.022428 0.9836001 0.0040732 0.0026278 0.9849237 0.9834942 1.0025 1.0033 1.00084 10:13
450.0 B 19.50 0.022429 0.9834831 0.0046342 0.0029898 0.9844681 0.9829925 1.0025 1.0033 1.00084 10:13
450.0 B 20.01 0.023583 0.9871392 0.0059018 0.0038076 0.9878120 0.9852439 1.0025 1.0034 1.00087 10:13
450.0 B 20.01 0.023583 0.9822146 0.0060195 0.0038836 0.9824381 0.9816348 1.0025 1.0034 1.00087 10:13
450.0 B 20.50 0.024714 0.9802381 0.0055326 0.0035694 0.9810124 0.9793580 1.0025 1.0035 1.00089 10:13
450.0 B 20.50 0.024713 0.9864356 0.0055724 0.0035951 0.9877449 0.9862808 1.0025 1.0035 1.00089 10:13
450.0 B 21.00 0.025890 0.9879927 0.0050710 0.0032716 0.9892041 0.9869224 1.0026 1.0035 1.00091 10:13
450.0 B 21.00 0.025890 0.9842228 0.0050603 0.0032648 0.9850619 0.9847447 1.0026 1.0035 1.00091 10:13
450.0 B 21.50 0.027093 0.9792344 0.0050543 0.0032609 0.9803251 0.9787542 1.0026 1.0036 1.00093 10:13
450.0 B 21.50 0.027092 0.9816048 0.0057105 0.0036842 0.9818562 0.9806434 1.0026 1.0036 1.00093 10:13
450.0 B 21.50 0.027094 0.9798998 0.0049419 0.0031883 0.9806202 0.9790888 1.0026 1.0036 1.00093 10:13
450.0 B 21.50 0.027093 0.9803576 0.0049238 0.0031766 0.9812873 0.9800793 1.0026 1.0036 1.00093 10:13
450.0 B 22.00 0.028317 0.9815809 0.0038978 0.0025147 0.9827070 0.9810255 1.0026 1.0037 1.00095 10:13
450.0 B 22.50 0.029566 0.9823293 0.0047155 0.0030422 0.9832678 0.9818830 1.0026 1.0037 1.00097 10:13
450.0 B 22.50 0.029568 0.9872043 0.0046471 0.0029982 0.9880210 0.9868832 1.0026 1.0037 1.00097 10:13
450.0 B 22.50 0.029565 0.9855510 0.0043479 0.0028051 0.9868357 0.9852582 1.0026 1.0037 1.00097 10:13
450.0 B 22.50 0.029566 0.9859900 0.0043909 0.0028328 0.9865651 0.9859479 1.0026 1.0037 1.00097 10:13
450.0 B 23.00 0.030836 0.9823329 0.0043445 0.0028029 0.9833288 0.9822290 1.0026 1.0038 1.00100 10:13
450.0 B 23.00 0.030836 0.9775281 0.0043484 0.0028054 0.9787701 0.9772207 1.0026 1.0038 1.00100 10:13
450.0 B 23.51 0.032158 0.9866752 0.0034034 0.0021957 0.9866688 0.9866158 1.0027 1.0039 1.00102 10:13
450.0 B 23.51 0.032158 0.9841111 0.0031833 0.0020537 0.9840398 0.9850041 1.0027 1.0039 1.00102 10:13
450.0 B 24.00 0.033445 0.9819328 0.0040042 0.0025833 0.9809828 0.9821831 1.0027 1.0039 1.00104 10:13
450.0 B 24.00 0.033446 0.9803288 0.0040142 0.0025898 0.9800642 0.9798359 1.0027 1.0039 1.00104 10:13
450.0 B 24.00 0.033445 0.9817491 0.0040294 0.0025996 0.9818710 0.9817636 1.0027 1.0039 1.00104 10:13
450.0 B 24.00 0.033444 0.9850032 0.0040143 0.0025899 0.9850924 0.9849594 1.0027 1.0039 1.00104 10:13
450.0 B 24.50 0.034781 0.9851701 0.0032017 0.0020656 0.9854647 0.9851688 1.0027 1.0040 1.00106 10:13
450.0 B 24.50 0.034783 0.9854914 0.0032467 0.0020946 0.9850832 0.9853488 1.0027 1.0040 1.00106 10:13
450.0 B 24.50 0.034782 0.9815160 0.0029111 0.0018781 0.9817972 0.9815889 1.0027 1.0040 1.00106 10:13
450.0 B 25.01 0.036170 0.9826132 0.0037206 0.0024004 0.9830495 0.9815188 1.0027 1.0041 1.00108 10:13
450.0 B 25.01 0.036170 0.9838514 0.0037164 0.0023977 0.9834068 0.9830441 1.0027 1.0041 1.00108 10:13
450.0 B 25.50 0.037518 0.9840554 0.0042385 0.0027346 0.9840099 0.9837897 1.0027 1.0041 1.00110 10:13
450.0 B 25.50 0.037522 0.9854361 0.0035462 0.0022878 0.9855326 0.9850202 1.0027 1.0041 1.00110 10:13
450.0 B 26.00 0.038920 0.9835751 0.0033884 0.0021860 0.9833015 0.9823562 1.0027 1.0042 1.00113 10:13
450.0 B 26.00 0.038919 0.9803761 0.0033897 0.0021868 0.9799969 0.9799854 1.0027 1.0042 1.00113 10:13
450.0 B 26.49 0.040309 0.9847748 0.0042960 0.0027716 0.9856566 0.9844785 1.0028 1.0043 1.00115 10:13
450.0 B 26.49 0.040308 0.9853320 0.0035424 0.0022854 0.9853163 0.9852195 1.0028 1.0043 1.00115 10:13
450.0 B 27.00 0.041777 0.9857255 0.0034539 0.0022283 0.9859456 0.9849275 1.0028 1.0043 1.00117 10:13
450.0 B 27.00 0.041777 0.9809585 0.0034397 0.0022192 0.9805962 0.9810708 1.0028 1.0043 1.00117 10:13
450.0 B 27.50 0.043239 0.9827022 0.0027990 0.0018058 0.9823625 0.9831258 1.0028 1.0044 1.00119 10:13
450.0 B 28.00 0.044714 0.9838882 0.0030219 0.0019496 0.9839176 0.9835588 1.0028 1.0045 1.00121 10:13
450.0 B 28.00 0.044717 0.9798655 0.0030129 0.0019438 0.9803552 0.9799565 1.0028 1.0045 1.00121 10:13
450.0 B 28.50 0.046213 0.9819578 0.0031417 0.0020269 0.9818487 0.9820046 1.0028 1.0045 1.00124 10:13
450.0 B 28.50 0.046214 0.9823874 0.0031458 0.0020296 0.9818985 0.9822184 1.0028 1.0045 1.00124 10:13
450.0 B 29.00 0.047729 0.9818434 0.0036256 0.0023391 0.9825230 0.9813617 1.0028 1.0046 1.00126 10:13
450.0 B 29.00 0.047730 0.9826256 0.0029963 0.0019332 0.9824031 0.9828462 1.0028 1.0046 1.00126 10:13
450.0 B 29.50 0.049261 0.9836602 0.0030481 0.0019665 0.9841160 0.9841441 1.0028 1.0047 1.00128 10:13
450.0 B 29.50 0.049265 0.9852565 0.0030539 0.0019702 0.9848309 0.9844719 1.0028 1.0047 1.00128 10:13
450.0 B 29.99 0.050785 0.9802256 0.0031599 0.0020386 0.9806946 0.9793703 1.0028 1.0047 1.00130 10:13
450.0 B 29.99 0.050784 0.9794121 0.0031548 0.0020353 0.9787913 0.9787507 1.0028 1.0047 1.00130 10:13
450.0 B 30.50 0.052405 0.9814626 0.0027720 0.0017884 0.9813980 0.9813547 1.0028 1.0048 1.00132 10:13
450.0 B 30.50 0.052405 0.9838623 0.0037798 0.0024385 0.9846122 0.9837504 1.0028 1.0048 1.00132 10:13
450.0 B 31.00 0.053971 0.9787811 0.0028084 0.0018119 0.9788508 0.9781280 1.0028 1.0048 1.00134 10:13
450.0 B 31.00 0.053972 0.9816068 0.0034269 0.0022109 0.9820909 0.9812502 1.0028 1.0048 1.00134 10:13
450.0 B 31.51 0.055632 0.9777426 0.0029460 0.0019007 0.9773144 0.9773321 1.0028 1.0049 1.00137 10:13
450.0 B 32.00 0.057214 0.9792469 0.0030164 0.0019461 0.9789098 0.9784146 1.0028 1.0050 1.00139 10:13
450.0 B 31.51 0.055633 0.9801395 0.0029810 0.0019233 0.9805505 0.9804091 1.0028 1.0049 1.00137 10:13
450.0 B 32.00 0.057196 0.9814609 0.0029124 0.0018789 0.9818350 0.9808372 1.0028 1.0050 1.00139 10:13
450.0 B 32.50 0.058878 0.9799810 0.0032911 0.0021233 0.9807615 0.9801153 1.0028 1.0050 1.00141 10:14
450.0 B 32.50 0.058852 0.9796265 0.0032422 0.0020918 0.9792087 0.9788740 1.0028 1.0050 1.00141 10:14
450.0 B 33.01 0.060538 0.9790668 0.0032649 0.0021064 0.9789313 0.9788210 1.0028 1.0051 1.00143 10:14
450.0 B 33.01 0.060538 0.9760830 0.0032530 0.0020987 0.9763211 0.9764826 1.0028 1.0051 1.00143 10:14
450.0 B 33.50 0.062169 0.9801628 0.0033432 0.0021568 0.9798227 0.9795339 1.0028 1.0051 1.00145 10:14
450.0 B 33.50 0.062168 0.9806165 0.0033348 0.0021515 0.9812578 0.9807291 1.0028 1.0051 1.00145 10:14
450.0 B 34.00 0.063852 0.9758439 0.0030570 0.0019723 0.9757564 0.9758021 1.0028 1.0052 1.00147 10:14
450.0 B 34.00 0.063853 0.9761655 0.0030546 0.0019707 0.9770477 0.9766807 1.0028 1.0052 1.00147 10:14
450.0 B 34.50 0.065549 0.9775418 0.0029313 0.0018912 0.9775510 0.9777447 1.0028 1.0052 1.00150 10:14
450.0 B 34.50 0.065547 0.9779689 0.0029211 0.0018845 0.9786559 0.9772347 1.0028 1.0052 1.00150 10:14
450.0 B 35.00 0.067257 0.9793186 0.0027120 0.0017497 0.9796319 0.9790548 1.0028 1.0053 1.00152 10:14
450.0 B 35.50 0.068982 0.9805912 0.0028819 0.0018593 0.9802565 0.9802746 1.0028 1.0054 1.00154 10:14
450.0 B 35.50 0.069029 0.9809374 0.0028878 0.0018631 0.9811211 0.9812499 1.0028 1.0054 1.00154 10:14
450.0 B 36.00 0.070747 0.9780909 0.0029009 0.0018716 0.9777603 0.9775658 1.0028 1.0054 1.00156 10:14
450.0 B 36.00 0.070721 0.9815671 0.0029193 0.0018834 0.9822975 0.9816620 1.0028 1.0054 1.00156 10:14
450.0 B 40.00 0.085110 0.9748910 0.0024829 0.0016018 0.9748172 0.9745233 1.0028 1.0058 1.00173 10:14
450.0 B 40.00 0.085111 0.9742274 0.0024646 0.0015901 0.9742942 0.9737789 1.0028 1.0058 1.00173 10:14
450.0 B 32.00 0.057214 0.9818038 0.0036981 0.0023859 0.9823673 0.9812706 1.0028 1.0050 1.00139 10:15
450.0 B 32.00 0.057196 0.9835237 0.0035539 0.0022928 0.9840658 0.9831417 1.0028 1.0050 1.00139 10:15
450.0 B 32.00 0.057194 0.9855506 0.0026708 0.0017231 0.9862024 0.9850825 1.0028 1.0050 1.00139 10:15
450.0 B 36.50 0.072519 0.9697804 0.0034314 0.0022138 0.9696968 0.9700379 1.0028 1.0055 1.00158 10:15
450.0 B 36.50 0.072519 0.9720905 0.0034353 0.0022163 0.9717781 0.9722306 1.0028 1.0055 1.00158 10:15
450.0 B 37.00 0.074283 0.9715360 0.0033513 0.0021621 0.9714612 0.9715733 1.0028 1.0055 1.00160 10:15
450.0 B 37.00 0.074283 0.9703456 0.0033428 0.0021566 0.9696997 0.9702585 1.0028 1.0055 1.00160 10:15
450.0 B 37.50 0.076059 0.9767113 0.0029504 0.0019035 0.9758465 0.9768306 1.0028 1.0056 1.00162 10:15
450.0 B 37.50 0.076061 0.9767325 0.0029466 0.0019011 0.9761783 0.9768132 1.0028 1.0056 1.00162 10:15
450.0 B 37.99 0.077811 0.9731909 0.0027647 0.0017836 0.9735599 0.9736984 1.0028 1.0056 1.00165 10:15
450.0 B 37.99 0.077810 0.9764209 0.0027902 0.0018001 0.9766117 0.9761566 1.0028 1.0056 1.00165 10:15
450.0 B 38.50 0.079645 0.9746421 0.0020432 0.0013182 0.9744330 0.9751834 1.0028 1.0057 1.00167 10:15
450.0 B 39.00 0.081459 0.9745159 0.0020037 0.0012927 0.9737696 0.9745926 1.0028 1.0057 1.00169 10:15
450.0 B 39.49 0.083246 0.9776713 0.0025338 0.0016347 0.9777033 0.9777078 1.0028 1.0058 1.00171 10:15
450.0 B 39.49 0.083246 0.9708838 0.0068282 0.0044053 0.9716428 0.9706620 1.0028 1.0058 1.00171 10:15
450.0 B 39.49 0.083244 0.9738415 0.0025246 0.0016288 0.9736670 0.9739168 1.0028 1.0058 1.00171 10:15
450.0 B 40.00 0.085110 0.9747284 0.0025349 0.0016354 0.9744302 0.9743969 1.0028 1.0058 1.00173 10:15
450.0 B 40.00 0.085111 0.9770617 0.0025217 0.0016269 0.9774992 0.9773338 1.0028 1.0058 1.00173 10:15
450.0 B 40.50 0.086952 0.9782533 0.0025256 0.0016295 0.9775055 0.9781302 1.0028 1.0059 1.00175 10:15
450.0 B 40.50 0.086952 0.9778135 0.0025313 0.0016331 0.9773841 0.9779025 1.0028 1.0059 1.00175 10:15
450.0 B 41.01 0.088843 0.9763206 0.0025432 0.0016408 0.9760382 0.9766559 1.0028 1.0059 1.00178 10:15
450.0 B 41.01 0.088843 0.9758589 0.0025524 0.0016467 0.9760041 0.9758786 1.0028 1.0059 1.00178 10:15
450.0 B 41.49 0.090632 0.9767760 0.0025554 0.0016486 0.9767185 0.9769262 1.0028 1.0060 1.00180 10:15
450.0 B 41.49 0.090633 0.9741431 0.0025432 0.0016408 0.9741126 0.9749177 1.0028 1.0060 1.00180 10:15
450.0 B 42.00 0.092539 0.9775916 0.0025606 0.0016520 0.9770431 0.9777703 1.0028 1.0060 1.00182 10:15
450.0 B 42.00 0.092540 0.9764789 0.0025726 0.0016598 0.9766161 0.9762443 1.0028 1.0060 1.00182 10:15
450.0 B 42.50 0.094419 0.9769034 0.0023685 0.0015281 0.9769886 0.9773234 1.0027 1.0061 1.00184 10:15
450.0 B 42.50 0.094418 0.9780764 0.0023608 0.0015231 0.9783965 0.9782519 1.0027 1.0061 1.00184 10:15
450.0 B 43.00 0.096307 0.9771601 0.0025986 0.0016765 0.9767095 0.9772417 1.0027 1.0061 1.00186 10:15
450.0 B 43.00 0.096307 0.9751749 0.0026104 0.0016841 0.9750955 0.9749683 1.0027 1.0061 1.00186 10:15
450.0 B 43.50 0.098203 0.9748038 0.0026216 0.0016913 0.9742798 0.9747424 1.0027 1.0062 1.00188 10:15
450.0 B 43.50 0.098205 0.9740483 0.0026092 0.0016834 0.9742006 0.9748763 1.0027 1.0062 1.00188 10:15
450.0 B 44.00 0.100105 0.9742143 0.0025680 0.0016568 0.9745003 0.9743009 1.0027 1.0062 1.00191 10:15
450.0 B 44.00 0.100107 0.9773959 0.0026328 0.0016986 0.9775659 0.9772074 1.0027 1.0062 1.00191 10:15
450.0 B 44.51 0.102055 0.9744444 0.0026402 0.0017034 0.9742362 0.9746525 1.0027 1.0063 1.00193 10:15
450.0 B 44.51 0.102055 0.9764858 0.0026448 0.0017063 0.9768047 0.9766256 1.0027 1.0063 1.00193 10:15
450.0 B 45.00 0.103939 0.9765505 0.0026413 0.0017041 0.9762937 0.9762569 1.0027 1.0063 1.00195 10:15
450.0 B 45.00 0.103940 0.9792617 0.0026716 0.0017236 0.9790812 0.9791468 1.0027 1.0063 1.00195 10:15
450.0 B 45.50 0.105866 0.9764518 0.0024166 0.0015591 0.9764829 0.9769795 1.0027 1.0064 1.00197 10:15
450.0 B 45.50 0.105862 0.9793198 0.0024239 0.0015638 0.9786651 0.9794897 1.0027 1.0064 1.00197 10:15
450.0 B 46.01 0.107833 0.9773450 0.0024545 0.0015836 0.9773276 0.9769560 1.0027 1.0064 1.00199 10:15
450.0 B 46.01 0.107832 0.9777853 0.0024494 0.0015802 0.9781932 0.9780417 1.0027 1.0064 1.00199 10:15
450.0 B 46.50 0.109733 0.9776437 0.0024214 0.0015622 0.9773571 0.9782183 1.0026 1.0065 1.00202 10:15
450.0 B 46.50 0.109733 0.9755483 0.0024106 0.0015552 0.9753174 0.9756642 1.0026 1.0065 1.00202 10:15
450.0 B 47.00 0.111677 0.9762160 0.0024274 0.0015660 0.9756610 0.9763087 1.0026 1.0065 1.00204 10:15
450.0 B 47.00 0.111678 0.9748030 0.0024345 0.0015706 0.9752536 0.9747559 1.0026 1.0065 1.00204 10:15
450.0 B 47.51 0.113663 0.9730857 0.0025161 0.0016232 0.9733829 0.9734602 1.0026 1.0066 1.00206 10:15
450.0 B 47.51 0.113662 0.9735722 0.0025231 0.0016279 0.9737353 0.9735809 1.0026 1.0066 1.00206 10:15
450.0 B 48.00 0.115581 0.9754814 0.0029373 0.0018950 0.9751662 0.9753617 1.0026 1.0066 1.00208 10:15
450.0 B 48.00 0.115582 0.9722596 0.0029196 0.0018837 0.9717472 0.9723041 1.0026 1.0066 1.00208 10:15
450.0 B 48.50 0.117543 0.9720201 0.0029490 0.0019026 0.9721129 0.9724027 1.0026 1.0067 1.00210 10:15
450.0 B 48.50 0.117544 0.9706809 0.0029365 0.0018945 0.9710876 0.9709743 1.0026 1.0067 1.00210 10:15
450.0 C 73.01 0.212676 0.9777668 0.0042007 0.0022917 0.9786019 0.9781081 1.0016 1.0086 1.00261 12:15
450.0 C 73.01 0.212694 0.9772700 0.0039990 0.0021817 0.9773733 0.9775527 1.0016 1.0086 1.00261 12:15
450.0 C 75.49 0.221949 0.9722188 0.0034757 0.0018962 0.9720288 0.9725050 1.0015 1.0087 1.00270 12:15
450.0 C 75.49 0.221938 0.9753242 0.0034769 0.0018969 0.9752695 0.9747364 1.0015 1.0087 1.00270 12:15
450.0 C 75.49 0.221949 0.9741129 0.0032012 0.0017465 0.9739576 0.9742185 1.0015 1.0087 1.00270 12:15
450.0 C 75.49 0.221941 0.9697245 0.0031828 0.0017364 0.9690925 0.9694248 1.0015 1.0087 1.00270 12:15
450.0 C 77.98 0.231289 0.9733768 0.0031567 0.0017222 0.9728261 0.9739853 1.0014 1.0089 1.00279 12:15
450.0 C 77.98 0.231277 0.9712195 0.0031436 0.0017150 0.9707821 0.9719306 1.0014 1.0089 1.00279 12:15
450.0 C 80.49 0.240258 0.9720034 0.0031532 0.0017202 0.9723968 0.9726483 1.0012 1.0090 1.00287 12:15
450.0 C 80.49 0.240260 0.9775810 0.0031924 0.0017416 0.9777390 0.9775092 1.0012 1.0090 1.00287 12:15
450.0 C 83.02 0.249310 0.9727992 0.0023984 0.0013085 0.9723495 0.9728851 1.0011 1.0091 1.00297 12:15
450.0 C 85.51 0.257838 0.9787913 0.0024269 0.0013240 0.9780509 0.9787129 1.0010 1.0093 1.00305 12:15
450.0 C 88.01 0.266320 0.9798098 0.0031960 0.0017435 0.9800152 0.9796660 1.0009 1.0094 1.00314 12:15
450.0 C 88.01 0.266331 0.9766687 0.0086876 0.0047395 0.9767896 0.9775045 1.0009 1.0094 1.00314 12:15
450.0 C 88.01 0.266324 0.9745401 0.0031775 0.0017334 0.9740572 0.9750335 1.0009 1.0094 1.00314 12:15
450.0 C 90.50 0.274445 0.9832414 0.0032156 0.0017543 0.9829971 0.9833548 1.0007 1.0095 1.00323 12:15
450.0 C 90.50 0.274434 0.9862663 0.0032050 0.0017485 0.9866223 0.9870726 1.0007 1.0095 1.00323 12:15
450.0 C 93.00 0.282468 0.9839832 0.0032944 0.0017973 0.9833261 0.9839389 1.0006 1.0096 1.00332 12:15
450.0 C 95.49 0.290101 0.9874531 0.0033218 0.0018123 0.9877276 0.9882632 1.0005 1.0098 1.00341 12:15
450.0 C 95.49 0.290115 0.9886457 0.0033358 0.0018199 0.9891828 0.9886541 1.0005 1.0098 1.00341 12:15
450.0 C 98.01 0.297722 0.9871040 0.0034174 0.0018644 0.9867647 0.9870730 1.0004 1.0099 1.00350 12:15
450.0 C 98.01 0.297708 0.9888856 0.0034150 0.0018631 0.9887567 0.9890593 1.0004 1.0099 1.00350 12:15
450.0 C 100.50 0.304881 0.9927670 0.0034720 0.0018942 0.9932792 0.9925911 1.0002 1.0100 1.00359 12:15
450.0 C 100.50 0.304878 0.9967668 0.0035024 0.0019107 0.9967219 0.9971648 1.0002 1.0100 1.00359 12:15
450.0 C 103.00 0.311934 0.9919868 0.0032692 0.0017835 0.9911606 0.9914453 1.0001 1.0101 1.00368 12:15
450.0 C 103.00 0.311928 0.9983397 0.0032759 0.0017872 0.9985658 0.9985137 1.0001 1.0101 1.00368 12:15
450.0 C 105.54 0.318730 1.0027380 0.0036596 0.0019965 1.0024710 1.0029221 1.0000 1.0102 1.00377 12:15
450.0 C 105.54 0.318734 1.0012848 0.0036828 0.0020092 1.0008316 1.0019520 1.0000 1.0102 1.00377 12:15
450.0 C 108.04 0.325279 0.9994427 0.0042469 0.0023169 0.9980056 0.9991422 0.9999 1.0103 1.00386 12:15
450.0 C 108.04 0.325293 1.0007715 0.0036589 0.0019962 1.0008495 1.0014513 0.9999 1.0103 1.00386 12:15
450.0 C 110.53 0.331453 1.0024342 0.0036672 0.0020007 1.0021259 1.0025109 0.9998 1.0103 1.00395 12:15
450.0 C 110.53 0.331457 1.0011031 0.0037439 0.0020425 1.0015367 1.0005481 0.9998 1.0103 1.00395 12:15
450.0 C 113.06 0.337572 1.0030740 0.0038248 0.0020866 1.0026226 1.0035386 0.9996 1.0104 1.00404 12:15
450.0 C 113.06 0.337586 1.0022618 0.0038170 0.0020823 1.0021706 1.0014825 0.9996 1.0104 1.00404 12:15
450.0 C 115.56 0.343296 1.0091457 0.0038620 0.0021070 1.0092921 1.0096593 0.9995 1.0105 1.00413 12:15
450.0 C 115.56 0.343294 1.0124061 0.0039095 0.0021329 1.0126341 1.0131026 0.9995 1.0105 1.00413 12:15
450.0 C 117.94 0.348571 1.0101833 0.0036173 0.0019735 1.0098046 1.0109824 0.9994 1.0106 1.00421 12:15
450.0 C 117.94 0.348570 1.0118271 0.0036209 0.0019754 1.0107564 1.0127415 0.9994 1.0106 1.00421 12:15
450.0 C 120.49 0.353927 1.0119758 0.0037085 0.0020231 1.0115214 1.0125925 0.9993 1.0107 1.00430 12:15
450.0 C 120.49 0.353925 1.0186744 0.0037112 0.0020246 1.0194483 1.0192404 0.9993 1.0107 1.00430 12:15
450.0 C 123.08 0.359153 1.0125195 0.0037073 0.0020225 1.0118058 1.0113110 0.9992 1.0107 1.00440 12:15
450.0 C 123.08 0.359149 1.0164373 0.0037052 0.0020214 1.0146325 1.0169602 0.9992 1.0107 1.00440 12:15
450.0 C 125.41 0.363583 1.0196722 0.0037588 0.0020506 1.0197510 1.0203185 0.9991 1.0108 1.00448 12:15
450.0 C 125.41 0.363581 1.0202920 0.0037766 0.0020603 1.0200308 1.0204622 0.9991 1.0108 1.00448 12:15
450.0 C 128.02 0.368375 1.0145584 0.0038017 0.0020741 1.0136401 1.0148206 0.9990 1.0109 1.00457 12:15
450.0 C 128.02 0.368376 1.0159092 0.0038163 0.0020820 1.0153964 1.0159126 0.9990 1.0109 1.00457 12:15
450.0 C 130.55 0.372734 1.0251007 0.0045022 0.0024562 1.0248386 1.0251926 0.9989 1.0109 1.00466 12:15
450.0 C 130.55 0.372723 1.0160882 0.0044515 0.0024285 1.0166282 1.0151076 0.9989 1.0109 1.00466 12:15
450.0 C 132.95 0.376647 1.0169432 0.0045203 0.0024660 1.0170903 1.0169028 0.9988 1.0110 1.00475 12:15
450.0 C 132.95 0.376656 1.0165485 0.0045080 0.0024594 1.0158957 1.0160823 0.9988 1.0110 1.00475 12:15
585.0 A 25.51 0.058977 0.9884136 0.0079784 0.0065666 0.9867303 0.9891764 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.058979 0.9808598 0.0073034 0.0060110 0.9806205 0.9803411 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.059000 0.9816711 0.0072976 0.0060062 0.9820318 0.9813574 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.058977 0.9782186 0.0064268 0.0052896 0.9787584 0.9779252 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.059004 0.9694235 0.0064131 0.0052783 0.9699749 0.9697767 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.059009 0.9753432 0.0059191 0.0048717 0.9744035 0.9751256 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.058979 0.9777404 0.0064450 0.0053046 0.9784853 0.9779804 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.059005 0.9809856 0.0072675 0.0059814 0.9816219 0.9808444 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.058983 0.9802524 0.0072997 0.0060080 0.9799606 0.9803431 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.059006 0.9657065 0.0069348 0.0057077 0.9658065 0.9656349 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.058977 0.9730516 0.0071460 0.0058814 0.9722234 0.9722595 1.0021 1.0041 1.00068 18
585.0 A 25.51 0.058983 0.9753827 0.0072000 0.0059259 0.9754248 0.9750049 1.0021 1.0041 1.00068 18
585.0 A 28.01 0.070729 0.9729501 0.0052153 0.0042924 0.9738769 0.9727967 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070729 0.9747349 0.0052452 0.0043170 0.9758470 0.9756815 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070729 0.9766194 0.0052427 0.0043149 0.9764118 0.9767017 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070731 0.9785526 0.0052700 0.0043374 0.9790919 0.9782432 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070727 0.9712709 0.0052275 0.0043025 0.9715910 0.9708804 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070728 0.9734077 0.0052348 0.0043084 0.9734391 0.9725291 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070726 0.9741298 0.0052374 0.0043106 0.9739986 0.9744510 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070732 0.9683539 0.0052118 0.0042896 0.9673898 0.9685186 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070725 0.9635278 0.0051617 0.0042483 0.9629215 0.9636457 1.0021 1.0045 1.00075 18
585.0 A 28.01 0.070729 0.9717975 0.0052464 0.0043180 0.9723415 0.9724769 1.0021 1.0045 1.00075 18
585.0 A 30.50 0.083123 0.9763593 0.0040656 0.0033462 0.9764073 0.9770289 1.0020 1.0048 1.00081 18
585.0 A 30.50 0.083129 0.9721790 0.0040424 0.0033271 0.9713748 0.9720999 1.0020 1.0048 1.00081 18
585.0 A 30.50 0.083137 0.9768188 0.0033263 0.0027377 0.9764447 0.9778433 1.0020 1.0048 1.00081 18
585.0 A 33.01 0.096406 0.9763846 0.0030313 0.0024949 0.9766222 0.9769766 1.0019 1.0051 1.00088 18
585.0 A 33.01 0.096406 0.9761780 0.0024848 0.0020451 0.9757871 0.9764144 1.0019 1.0051 1.00088 18
585.0 A 33.01 0.096385 0.9726022 0.0045415 0.0037379 0.9729760 0.9731148 1.0019 1.0051 1.00088 19
585.0 A 33.01 0.096405 0.9742057 0.0045749 0.0037654 0.9746941 0.9747306 1.0019 1.0051 1.00088 19
585.0 A 33.01 0.096403 0.9838981 0.0046312 0.0038116 0.9838540 0.9836777 1.0019 1.0051 1.00088 19
585.0 A 33.01 0.096402 0.9716910 0.0045959 0.0037827 0.9723763 0.9720574 1.0019 1.0051 1.00088 19
585.0 A 33.01 0.096400 0.9773049 0.0045775 0.0037675 0.9764959 0.9774150 1.0019 1.0051 1.00088 19
585.0 A 33.01 0.096404 0.9803124 0.0045872 0.0037755 0.9806970 0.9802544 1.0019 1.0051 1.00088 19
585.0 A 33.01 0.096405 0.9815176 0.0045894 0.0037773 0.9813911 0.9820288 1.0019 1.0051 1.00088 19
585.0 A 33.01 0.096399 0.9789912 0.0045875 0.0037757 0.9790292 0.9788212 1.0019 1.0051 1.00088 19
585.0 A 35.51 0.110004 0.9806204 0.0037599 0.0030945 0.9810337 0.9810082 1.0018 1.0054 1.00095 19
585.0 A 35.51 0.109997 0.9747863 0.0037234 0.0030646 0.9755223 0.9742943 1.0018 1.0054 1.00095 19
585.0 A 35.51 0.109999 0.9702292 0.0036731 0.0030231 0.9703017 0.9698188 1.0018 1.0054 1.00095 19
585.0 A 38.00 0.124134 0.9772362 0.0030926 0.0025454 0.9764630 0.9772074 1.0016 1.0056 1.00101 19
585.0 A 38.00 0.124138 0.9750363 0.0030130 0.0024798 0.9749876 0.9758394 1.0016 1.0056 1.00101 19
585.0 A 40.51 0.138677 0.9776577 0.0027076 0.0022285 0.9771402 0.9781284 1.0015 1.0059 1.00108 19
585.0 A 40.51 0.138681 0.9743293 0.0026642 0.0021928 0.9735821 0.9746340 1.0015 1.0059 1.00108 19
585.0 A 42.99 0.153507 0.9737226 0.0023169 0.0019070 0.9727124 0.9744801 1.0013 1.0061 1.00115 19
585.0 A 45.51 0.168762 0.9742571 0.0021301 0.0017532 0.9736835 0.9745930 1.0011 1.0064 1.00121 19
585.0 A 48.01 0.184048 0.9699669 0.0021450 0.0017654 0.9695366 0.9707561 1.0009 1.0066 1.00128 19
585.0 A 50.49 0.199229 0.9745944 0.0021763 0.0017912 0.9745610 0.9746631 1.0007 1.0069 1.00135 19
585.0 A 53.01 0.214841 0.9700182 0.0020867 0.0017174 0.9696937 0.9706066 1.0004 1.0071 1.00141 19
585.0 A 55.50 0.230113 0.9709053 0.0022398 0.0018435 0.9704993 0.9708272 1.0002 1.0073 1.00148 19
585.0 A 58.00 0.245623 0.9720814 0.0022993 0.0018925 0.9723350 0.9722800 0.9999 1.0075 1.00155 19
585.0 A 60.51 0.260796 0.9757041 0.0023626 0.0019445 0.9753061 0.9757842 0.9997 1.0077 1.00161 19
585.0 A 63.00 0.275886 0.9759889 0.0024087 0.0019824 0.9754346 0.9764826 0.9994 1.0079 1.00168 19
585.0 A 65.49 0.290508 0.9750323 0.0024616 0.0020261 0.9752862 0.9749129 0.9992 1.0080 1.00175 19
585.0 A 68.01 0.305441 0.9786777 0.0024828 0.0020434 0.9783975 0.9792785 0.9989 1.0082 1.00181 19
585.0 A 70.50 0.319488 0.9812112 0.0026637 0.0021924 0.9814923 0.9817702 0.9986 1.0084 1.00188 19
585.0 A 73.01 0.333796 0.9860142 0.0027884 0.0022950 0.9858860 0.9861925 0.9983 1.0086 1.00195 19
585.0 A 75.50 0.347294 0.9831168 0.0028501 0.0023457 0.9834428 0.9827816 0.9981 1.0087 1.00201 19
585.0 A 78.00 0.360902 0.9896679 0.0029642 0.0024397 0.9889385 0.9889243 0.9978 1.0089 1.00208 19
585.0 A 80.51 0.373781 0.9912487 0.0030641 0.0025219 0.9911734 0.9901608 0.9975 1.0090 1.00215 19
585.0 A 80.51 0.373795 0.9899281 0.0021125 0.0017387 0.9906999 0.9894583 0.9975 1.0090 1.00215 19
585.0 A 82.99 0.386560 0.9967407 0.0021900 0.0018026 0.9969060 0.9977065 0.9972 1.0091 1.00221 19
585.0 A 85.49 0.398678 0.9950934 0.0022298 0.0018353 0.9954127 0.9952397 0.9970 1.0093 1.00228 19
585.0 A 88.01 0.410848 1.0019375 0.0022954 0.0018892 1.0024319 1.0015891 0.9967 1.0094 1.00235 19
585.0 A 90.50 0.422207 1.0081842 0.0023509 0.0019349 1.0086937 1.0077331 0.9964 1.0095 1.00241 19
585.0 A 73.01 0.333795 0.9858578 0.0014625 0.0012037 0.9858717 0.9863007 0.9983 1.0086 1.00195 19
585.0 B 16.00 0.025543 0.9920375 0.0072954 0.0067487 0.9927578 0.9909714 1.0020 1.0028 1.00069 16:18
585.0 B 16.51 0.027166 0.9781506 0.0080722 0.0074674 0.9784681 0.9771385 1.0020 1.0029 1.00072 16:18
585.0 B 16.51 0.027167 0.9753314 0.0079737 0.0073762 0.9757422 0.9760289 1.0020 1.0029 1.00072 16:18
585.0 B 17.01 0.028802 0.9886823 0.0081764 0.0075637 0.9891041 0.9867305 1.0020 1.0030 1.00074 16:18
585.0 B 17.01 0.028801 0.9916825 0.0081669 0.0075550 0.9924853 0.9899743 1.0020 1.0030 1.00074 16:18
585.0 B 17.50 0.030441 0.9813462 0.0080536 0.0074501 0.9812389 0.9811380 1.0020 1.0030 1.00076 16:18
585.0 B 17.50 0.030440 0.9824572 0.0081064 0.0074990 0.9826042 0.9818510 1.0020 1.0030 1.00076 16:18
585.0 B 18.00 0.032159 0.9888876 0.0086660 0.0080167 0.9886347 0.9880160 1.0020 1.0031 1.00078 16:18
585.0 B 18.00 0.032158 0.9815484 0.0085487 0.0079081 0.9821725 0.9820302 1.0020 1.0031 1.00078 16:18
585.0 B 18.00 0.032158 0.9803559 0.0084883 0.0078523 0.9803660 0.9797996 1.0020 1.0031 1.00078 16:18
585.0 B 18.51 0.033953 0.9822317 0.0082984 0.0076766 0.9818466 0.9823945 1.0021 1.0032 1.00080 16:18
585.0 B 18.51 0.033954 0.9855142 0.0083623 0.0077357 0.9858307 0.9849964 1.0021 1.0032 1.00080 16:18
585.0 B 18.51 0.033953 0.9794683 0.0082253 0.0076090 0.9785431 0.9788343 1.0021 1.0032 1.00080 16:18
585.0 B 18.51 0.033953 0.9809630 0.0072975 0.0067506 0.9805429 0.9807537 1.0021 1.0032 1.00080 16:18
585.0 B 18.51 0.033953 0.9924069 0.0074923 0.0069309 0.9915353 0.9925149 1.0021 1.0032 1.00080 16:18
585.0 B 18.51 0.033954 0.9846753 0.0068804 0.0063649 0.9849288 0.9834303 1.0021 1.0032 1.00080 16:18
585.0 B 18.51 0.033954 0.9872711 0.0068864 0.0063703 0.9877275 0.9863606 1.0021 1.0032 1.00080 16:18
585.0 B 18.51 0.033953 0.9839697 0.0061016 0.0056444 0.9847099 0.9825596 1.0021 1.0032 1.00080 16:18
585.0 B 18.99 0.035678 0.9799106 0.0061656 0.0057036 0.9805722 0.9796690 1.0021 1.0032 1.00082 16:18
585.0 B 18.99 0.035678 0.9811252 0.0056933 0.0052667 0.9801169 0.9799654 1.0021 1.0032 1.00082 16:18
585.0 B 19.50 0.037554 0.9831198 0.0062239 0.0057575 0.9844038 0.9823312 1.0021 1.0033 1.00084 16:18
585.0 B 19.99 0.039389 0.9893737 0.0070538 0.0065252 0.9898214 0.9882706 1.0021 1.0034 1.00087 16:18
585.0 B 19.99 0.039390 0.9845900 0.0070555 0.0065268 0.9841614 0.9838765 1.0021 1.0034 1.00087 16:18
585.0 B 19.99 0.039390 0.9728097 0.0067402 0.0062352 0.9731802 0.9724766 1.0021 1.0034 1.00087 16:18
585.0 B 19.99 0.039390 0.9775599 0.0069159 0.0063977 0.9770395 0.9758705 1.0021 1.0034 1.00087 16:18
585.0 B 19.99 0.039390 0.9810699 0.0069733 0.0064509 0.9809209 0.9802298 1.0021 1.0034 1.00087 16:18
585.0 B 19.99 0.039389 0.9773407 0.0051437 0.0047583 0.9787890 0.9763346 1.0021 1.0034 1.00087 16:18
585.0 B 19.99 0.039389 0.9861166 0.0052070 0.0048169 0.9880872 0.9859850 1.0021 1.0034 1.00087 16:18
585.0 B 19.99 0.039389 0.9804741 0.0051678 0.0047806 0.9807715 0.9797035 1.0021 1.0034 1.00087 16:18
585.0 B 19.99 0.039390 0.9813184 0.0051872 0.0047985 0.9823570 0.9806766 1.0021 1.0034 1.00087 16:18
585.0 B 20.49 0.041305 0.9808526 0.0052535 0.0048599 0.9818543 0.9795718 1.0021 1.0035 1.00089 16:18
585.0 B 20.49 0.041305 0.9786505 0.0052389 0.0048463 0.9795795 0.9768508 1.0021 1.0035 1.00089 16:18
585.0 B 21.00 0.043301 0.9797567 0.0053217 0.0049229 0.9799534 0.9791605 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043301 0.9736803 0.0052946 0.0048979 0.9736690 0.9727946 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043301 0.9708804 0.0052584 0.0048645 0.9711346 0.9701646 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043300 0.9785912 0.0053326 0.0049330 0.9796218 0.9783492 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043301 0.9865260 0.0043055 0.0039829 0.9873546 0.9860276 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043301 0.9791434 0.0042702 0.0039502 0.9792395 0.9788072 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043302 0.9817995 0.0036813 0.0034055 0.9824946 0.9816638 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043301 0.9836568 0.0034239 0.0031673 0.9844681 0.9834302 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043301 0.9827654 0.0030209 0.0027945 0.9832743 0.9823508 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.043303 0.9735822 0.0041098 0.0038019 0.9745239 0.9735320 1.0021 1.0035 1.00091 16:19
585.0 B 21.50 0.045293 0.9764804 0.0041498 0.0038389 0.9774727 0.9761704 1.0021 1.0036 1.00093 16:19
585.0 B 22.00 0.047322 0.9837437 0.0042052 0.0038901 0.9835050 0.9829866 1.0021 1.0037 1.00095 16:19
585.0 B 22.50 0.049388 0.9686277 0.0041780 0.0038649 0.9700222 0.9681397 1.0021 1.0037 1.00097 16:19
585.0 B 23.01 0.051532 0.9773534 0.0041922 0.0038781 0.9764802 0.9766937 1.0021 1.0038 1.00100 16:19
585.0 B 23.51 0.053670 0.9814079 0.0042256 0.0039090 0.9822748 0.9808754 1.0021 1.0039 1.00102 16:19
585.0 B 23.99 0.055744 0.9809841 0.0042411 0.0039232 0.9815194 0.9807213 1.0021 1.0039 1.00104 16:19
585.0 B 23.99 0.055745 0.9775615 0.0042359 0.0039184 0.9779711 0.9766525 1.0021 1.0039 1.00104 16:19
585.0 B 23.99 0.055744 0.9797553 0.0034486 0.0031902 0.9799785 0.9799460 1.0021 1.0039 1.00104 16:19
585.0 B 24.50 0.057996 0.9773975 0.0034452 0.0031871 0.9787038 0.9766107 1.0021 1.0040 1.00106 16:19
585.0 B 24.99 0.060186 0.9745405 0.0034235 0.0031669 0.9742289 0.9734522 1.0021 1.0041 1.00108 16:19
585.0 B 24.99 0.060185 0.9805548 0.0028482 0.0026349 0.9800983 0.9802484 1.0021 1.0041 1.00108 16:19
585.0 B 25.50 0.062501 0.9785374 0.0027963 0.0025868 0.9788208 0.9789172 1.0021 1.0041 1.00110 16:19
585.0 B 25.50 0.062501 0.9868012 0.0024966 0.0023095 0.9867245 0.9869119 1.0021 1.0041 1.00110 16:19
585.0 B 25.50 0.062501 0.9788942 0.0024493 0.0022658 0.9783737 0.9792861 1.0021 1.0041 1.00110 16:19
585.0 B 26.00 0.064804 0.9805950 0.0021121 0.0019539 0.9800215 0.9809437 1.0021 1.0042 1.00113 16:19
585.0 B 26.00 0.064802 0.9809530 0.0019188 0.0017750 0.9806161 0.9812693 1.0021 1.0042 1.00113 16:19
585.0 B 26.51 0.067186 0.9762219 0.0019192 0.0017754 0.9759419 0.9763657 1.0021 1.0043 1.00115 16:19
585.0 B 27.00 0.069497 0.9778321 0.0019347 0.0017898 0.9773277 0.9778867 1.0021 1.0043 1.00117 16:19
585.0 B 27.49 0.071840 0.9760757 0.0018522 0.0017134 0.9761519 0.9764596 1.0021 1.0044 1.00119 16:19
585.0 B 28.00 0.074309 0.9746732 0.0019634 0.0018162 0.9744097 0.9748936 1.0021 1.0045 1.00121 16:19
585.0 B 28.50 0.076761 0.9714102 0.0019821 0.0018335 0.9718560 0.9714394 1.0020 1.0045 1.00124 16:19
585.0 B 29.01 0.079290 0.9751088 0.0020233 0.0018717 0.9747466 0.9756688 1.0020 1.0046 1.00126 16:19
585.0 B 29.51 0.081796 0.9765508 0.0020302 0.0018781 0.9764920 0.9767990 1.0020 1.0047 1.00128 16:19
585.0 B 29.99 0.084222 0.9746776 0.0020540 0.0019001 0.9746252 0.9746877 1.0020 1.0047 1.00130 16:19
585.0 B 30.50 0.086833 0.9709999 0.0020352 0.0018827 0.9707487 0.9709736 1.0020 1.0048 1.00132 16:19
585.0 B 31.00 0.089414 0.9730174 0.0021317 0.0019719 0.9722835 0.9726391 1.0020 1.0048 1.00134 16:19
585.0 B 31.49 0.091963 0.9723910 0.0021993 0.0020345 0.9721600 0.9723332 1.0019 1.0049 1.00136 16:19
585.0 B 32.00 0.094648 0.9697270 0.0022377 0.0020701 0.9697347 0.9700172 1.0019 1.0050 1.00139 16:19
585.0 B 32.51 0.097391 0.9752852 0.0023070 0.0021341 0.9747480 0.9750884 1.0019 1.0050 1.00141 16:19
585.0 B 32.99 0.099993 0.9742755 0.0023625 0.0021855 0.9736747 0.9743336 1.0019 1.0051 1.00143 16:19
585.0 B 33.49 0.102709 0.9720818 0.0019934 0.0018441 0.9725085 0.9720433 1.0019 1.0051 1.00145 16:19
585.0 B 33.99 0.105428 0.9736435 0.0020751 0.0019196 0.9737000 0.9744516 1.0018 1.0052 1.00147 16:19
585.0 B 34.51 0.108218 0.9727335 0.0021676 0.0020052 0.9724999 0.9728344 1.0018 1.0052 1.00150 16:19
585.0 B 35.00 0.110965 0.9717874 0.0022640 0.0020943 0.9721747 0.9712312 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.110966 0.9752688 0.0022738 0.0021034 0.9750267 0.9753492 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.111009 0.9707910 0.0022572 0.0020881 0.9712409 0.9709515 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.110965 0.9733361 0.0022688 0.0020988 0.9732084 0.9741087 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.111010 0.9696520 0.0022599 0.0020906 0.9693496 0.9701358 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.110966 0.9739820 0.0022721 0.0021018 0.9733647 0.9740212 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.110966 0.9664501 0.0022486 0.0020801 0.9663936 0.9666514 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.110966 0.9735744 0.0022624 0.0020929 0.9735843 0.9734252 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.110919 0.9713087 0.0022524 0.0020836 0.9718160 0.9717675 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.111010 0.9687809 0.0041880 0.0038741 0.9708983 0.9660590 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.111009 0.9726429 0.0021665 0.0020042 0.9726930 0.9730304 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.111009 0.9745374 0.0021763 0.0020132 0.9750831 0.9747489 1.0018 1.0053 1.00152 16:19
585.0 B 35.00 0.110965 0.9731170 0.0019326 0.0017878 0.9731245 0.9736375 1.0018 1.0053 1.00152 16:19
585.0 B 31.49 0.091963 0.9690749 0.0022905 0.0021188 0.9687108 0.9693454 1.0019 1.0049 1.00136 16:20
585.0 B 35.00 0.110965 0.9699524 0.0019711 0.0018234 0.9696859 0.9705393 1.0018 1.0053 1.00152 16:20
585.0 B 35.50 0.113745 0.9722321 0.0013583 0.0012565 0.9720664 0.9729419 1.0017 1.0054 1.00154 16:20
585.0 B 36.50 0.119393 0.9700729 0.0012306 0.0011384 0.9697124 0.9703050 1.0017 1.0055 1.00158 16:20
585.0 B 37.50 0.125073 0.9740067 0.0012242 0.0011325 0.9737392 0.9743660 1.0016 1.0056 1.00162 16:20
585.0 B 38.50 0.130810 0.9723455 0.0012374 0.0011447 0.9722258 0.9724599 1.0016 1.0057 1.00167 16:20
585.0 B 39.51 0.136662 0.9713857 0.0012531 0.0011592 0.9713064 0.9714525 1.0015 1.0058 1.00171 16:20
585.0 B 40.50 0.142457 0.9738015 0.0012390 0.0011461 0.9734351 0.9750349 1.0014 1.0059 1.00175 16:20
585.0 B 41.50 0.148354 0.9721628 0.0054059 0.0050008 0.9722626 0.9720741 1.0014 1.0060 1.00180 16:20
585.0 B 41.50 0.148354 0.9692924 0.0012591 0.0011647 0.9690509 0.9694568 1.0014 1.0060 1.00180 16:20
585.0 B 42.00 0.151321 0.9707284 0.0015738 0.0014559 0.9704332 0.9711910 1.0013 1.0060 1.00182 16:20
585.0 B 42.50 0.154298 0.9715187 0.0016147 0.0014937 0.9711964 0.9720200 1.0013 1.0061 1.00184 16:20
585.0 B 43.00 0.157280 0.9718100 0.0015393 0.0014240 0.9713893 0.9719474 1.0012 1.0061 1.00186 16:20
585.0 B 43.50 0.160274 0.9716276 0.0015411 0.0014256 0.9713784 0.9722875 1.0012 1.0062 1.00188 16:20
585.0 B 44.01 0.163333 0.9727484 0.0015573 0.0014406 0.9718772 0.9727599 1.0012 1.0062 1.00191 16:20
585.0 B 44.51 0.166346 0.9711091 0.0015727 0.0014549 0.9714426 0.9715664 1.0011 1.0063 1.00193 16:20
585.0 B 45.00 0.169304 0.9672428 0.0015818 0.0014633 0.9668824 0.9672323 1.0011 1.0063 1.00195 16:20
585.0 B 45.50 0.172331 0.9727545 0.0016113 0.0014906 0.9725819 0.9732570 1.0010 1.0064 1.00197 16:20
585.0 B 46.01 0.175415 0.9723488 0.0016694 0.0015443 0.9719846 0.9725201 1.0010 1.0064 1.00199 16:20
585.0 B 46.51 0.178456 0.9719793 0.0016360 0.0015134 0.9719790 0.9721210 1.0010 1.0065 1.00202 16:20
585.0 B 47.01 0.181497 0.9672220 0.0016405 0.0015176 0.9669901 0.9676654 1.0009 1.0065 1.00204 16:20
585.0 C 73.01 0.334011 0.9885124 0.0040617 0.0023000 0.9885698 0.9887142 0.9983 1.0086 1.00261 17:20
585.0 C 73.01 0.334037 0.9886693 0.0021311 0.0012067 0.9885842 0.9886059 0.9983 1.0086 1.00261 17:20
585.0 C 77.98 0.361000 0.9940495 0.0022451 0.0012713 0.9943897 0.9946461 0.9978 1.0089 1.00279 17:20
585.0 C 83.02 0.386973 0.9942429 0.0023435 0.0013271 0.9941496 0.9943328 0.9972 1.0091 1.00297 17:20
585.0 C 93.00 0.433773 1.0113051 0.0026183 0.0014826 1.0115106 1.0111152 0.9961 1.0096 1.00332 17:20
585.0 C 98.01 0.454929 1.0197208 0.0027997 0.0015853 1.0197952 1.0194224 0.9956 1.0099 1.00350 17:20
585.0 C 103.00 0.474529 1.0253464 0.0029082 0.0016468 1.0252547 1.0258174 0.9951 1.0101 1.00368 17:20
585.0 C 108.04 0.492722 1.0341003 0.0133192 0.0075420 1.0321428 1.0352883 0.9946 1.0103 1.00386 17:20
585.0 C 108.04 0.492691 1.0313896 0.0029289 0.0016585 1.0308400 1.0313744 0.9946 1.0103 1.00386 17:20
585.0 C 110.51 0.500929 1.0366833 0.0036981 0.0020940 1.0369013 1.0367393 0.9943 1.0103 1.00395 17:20
585.0 C 112.92 0.508866 1.0373814 0.0038448 0.0021771 1.0370289 1.0370089 0.9941 1.0104 1.00403 17:20
585.0 C 115.56 0.516976 1.0464384 0.0036750 0.0020809 1.0461101 1.0461456 0.9939 1.0105 1.00413 17:20
585.0 C 117.94 0.524063 1.0435371 0.0037209 0.0021070 1.0425782 1.0436867 0.9937 1.0106 1.00421 17:20
585.0 C 120.49 0.531168 1.0500406 0.0037944 0.0021485 1.0499538 1.0500256 0.9934 1.0107 1.00430 17:20
585.0 C 123.08 0.538158 1.0462104 0.0038754 0.0021944 1.0461526 1.0466273 0.9932 1.0107 1.00440 17:20
585.0 C 125.47 0.544191 1.0531551 0.0039293 0.0022250 1.0534494 1.0533125 0.9930 1.0108 1.00448 17:20
585.0 C 128.02 0.550385 1.0594828 0.0040246 0.0022790 1.0590808 1.0595950 0.9928 1.0109 1.00457 17:20
585.0 C 130.55 0.556122 1.0655775 0.0041997 0.0023780 1.0653588 1.0657112 0.9926 1.0109 1.00466 17:20
585.0 C 132.95 0.561312 1.0631131 0.0041703 0.0023614 1.0626464 1.0630528 0.9925 1.0110 1.00475 17:20
585.0 C 135.53 0.566478 1.0605948 0.0042009 0.0023788 1.0607063 1.0607828 0.9923 1.0110 1.00484 17:20
720.0 A 38.00 0.183535 0.9693551 0.0035974 0.0024556 0.9689665 0.9693629 1.0005 1.0056 1.00125 25
720.0 A 38.00 0.183527 0.9632072 0.0033773 0.0023053 0.9624463 0.9633633 1.0005 1.0056 1.00125 25
720.0 A 38.00 0.183534 0.9617940 0.0034289 0.0023405 0.9614080 0.9633393 1.0005 1.0056 1.00125 25
720.0 A 40.50 0.204463 0.9593411 0.0030082 0.0020534 0.9591259 0.9598077 1.0002 1.0059 1.00133 25
720.0 A 40.50 0.204456 0.9591458 0.0026945 0.0018393 0.9586925 0.9600253 1.0002 1.0059 1.00133 25
720.0 A 40.50 0.204443 0.9640149 0.0030130 0.0020567 0.9634642 0.9645547 1.0002 1.0059 1.00133 25
720.0 A 43.00 0.225760 0.9696457 0.0067127 0.0045821 0.9691876 0.9695400 0.9999 1.0061 1.00141 25
720.0 A 43.00 0.225763 0.9645805 0.0027451 0.0018739 0.9647335 0.9642270 0.9999 1.0061 1.00141 25
720.0 A 43.00 0.225763 0.9632979 0.0059683 0.0040739 0.9631408 0.9640350 0.9999 1.0061 1.00141 25
720.0 A 43.00 0.225765 0.9674870 0.0036100 0.0024641 0.9675925 0.9676144 0.9999 1.0061 1.00141 25
720.0 A 43.00 0.225760 0.9641834 0.0027481 0.0018758 0.9642201 0.9636900 0.9999 1.0061 1.00141 25
720.0 A 45.51 0.247044 0.9687574 0.0027904 0.0019047 0.9688610 0.9687218 0.9995 1.0064 1.00150 25
720.0 A 48.00 0.268566 0.9733775 0.0026437 0.0018046 0.9734917 0.9732349 0.9992 1.0066 1.00158 25
720.0 A 50.50 0.290050 0.9769010 0.0026941 0.0018389 0.9772777 0.9770627 0.9989 1.0069 1.00166 25
720.0 A 53.01 0.312024 0.9788413 0.0027515 0.0018781 0.9793905 0.9785186 0.9985 1.0071 1.00174 25
720.0 A 55.50 0.333157 0.9828942 0.0028100 0.0019181 0.9825719 0.9832885 0.9981 1.0073 1.00182 25
720.0 A 58.00 0.354269 0.9825657 0.0029329 0.0020020 0.9833158 0.9825140 0.9977 1.0075 1.00191 25
720.0 A 60.50 0.374909 0.9813336 0.0029962 0.0020452 0.9815851 0.9809009 0.9973 1.0077 1.00199 25
720.0 A 63.00 0.395409 0.9939348 0.0027452 0.0018739 0.9936877 0.9946285 0.9969 1.0079 1.00207 25
720.0 A 65.51 0.415422 0.9958182 0.0056954 0.0038877 0.9957354 0.9959579 0.9965 1.0080 1.00215 25
720.0 A 65.51 0.415428 0.9953106 0.0028186 0.0019240 0.9957406 0.9958400 0.9965 1.0080 1.00215 25
720.0 A 68.01 0.435104 1.0058807 0.0028961 0.0019769 1.0060325 1.0063044 0.9961 1.0082 1.00223 25
720.0 A 70.49 0.454010 1.0055769 0.0030366 0.0020728 1.0055418 1.0058344 0.9957 1.0084 1.00232 25
720.0 A 73.01 0.472904 1.0122386 0.0031946 0.0021806 1.0123684 1.0126942 0.9953 1.0086 1.00240 25
720.0 A 75.50 0.490801 1.0202604 0.0071590 0.0048867 1.0203143 1.0209586 0.9949 1.0087 1.00248 25
720.0 A 75.50 0.490818 1.0147422 0.0038705 0.0026420 1.0146433 1.0163295 0.9949 1.0087 1.00248 25
720.0 A 78.00 0.508461 1.0197175 0.0028862 0.0019701 1.0201265 1.0203865 0.9945 1.0089 1.00256 25
720.0 A 80.50 0.525358 1.0221205 0.0030551 0.0020854 1.0214991 1.0230790 0.9941 1.0090 1.00265 25
720.0 A 83.00 0.541891 1.0294028 0.0032275 0.0022031 1.0295412 1.0301114 0.9937 1.0091 1.00273 25
720.0 A 88.01 0.573169 1.0393683 0.0039633 0.0027053 1.0392427 1.0389947 0.9929 1.0094 1.00289 25
720.0 A 85.51 0.557785 1.0309148 0.0038585 0.0026338 1.0307492 1.0317617 0.9933 1.0093 1.00281 25
720.0 A 90.50 0.587844 1.0381085 0.0034709 0.0023692 1.0370321 1.0392255 0.9925 1.0095 1.00297 25
720.0 A 93.01 0.602181 1.0490033 0.0036333 0.0024801 1.0490729 1.0499179 0.9922 1.0096 1.00306 25
720.0 A 95.50 0.615728 1.0448194 0.0037977 0.0025923 1.0438600 1.0456717 0.9918 1.0098 1.00314 25
720.0 A 97.99 0.628831 1.0568325 0.0048448 0.0033070 1.0559069 1.0588146 0.9914 1.0099 1.00322 25
720.0 A 97.99 0.628839 1.0576240 0.0048264 0.0032945 1.0561417 1.0586390 0.9914 1.0099 1.00322 25
720.0 A 100.50 0.641440 1.0531954 0.0056816 0.0038782 1.0520942 1.0537854 0.9911 1.0100 1.00330 25
720.0 A 100.50 0.641439 1.0538849 0.0049791 0.0033988 1.0527824 1.0551519 0.9911 1.0100 1.00330 25
720.0 A 103.00 0.653555 1.0649845 0.0052196 0.0035628 1.0647386 1.0656916 0.9907 1.0101 1.00338 25
720.0 A 103.00 0.653554 1.0673613 0.0052644 0.0035934 1.0666794 1.0698132 0.9907 1.0101 1.00338 25
720.0 A 105.51 0.665077 1.0658151 0.0066257 0.0045227 1.0646590 1.0679583 0.9903 1.0102 1.00347 25
720.0 A 105.51 0.665077 1.0617696 0.0047726 0.0032577 1.0609284 1.0631542 0.9903 1.0102 1.00347 25
720.0 A 105.51 0.665075 1.0654954 0.0047011 0.0032089 1.0639755 1.0667141 0.9903 1.0102 1.00347 25
720.0 A 108.00 0.676109 1.0679602 0.0049800 0.0033993 1.0677726 1.0693890 0.9900 1.0103 1.00355 25
720.0 A 108.00 0.676105 1.0648640 0.0049547 0.0033821 1.0652131 1.0660482 0.9900 1.0103 1.00355 25
720.0 A 73.01 0.472914 1.0124631 0.0028920 0.0019740 1.0128451 1.0127884 0.9953 1.0086 1.00240 25
720.0 B 22.00 0.071131 0.9741122 0.0042067 0.0024745 0.9744016 0.9736648 1.0016 1.0037 1.00095 21:25
720.0 B 22.50 0.074195 0.9719335 0.0039837 0.0023433 0.9721310 0.9714615 1.0016 1.0037 1.00097 21:25
720.0 B 23.00 0.077313 0.9678380 0.0040485 0.0023815 0.9677022 0.9688095 1.0016 1.0038 1.00100 21:25
720.0 B 23.00 0.077316 0.9675846 0.0035263 0.0020744 0.9675575 0.9675880 1.0016 1.0038 1.00100 21:25
720.0 B 23.51 0.080545 0.9729626 0.0031944 0.0018791 0.9725723 0.9730639 1.0016 1.0039 1.00102 21:25
720.0 B 24.00 0.083699 0.9692242 0.0035563 0.0020919 0.9692265 0.9695990 1.0016 1.0039 1.00104 21:25
720.0 B 24.00 0.083701 0.9755064 0.0077309 0.0045476 0.9759746 0.9745834 1.0016 1.0039 1.00104 21:25
720.0 B 24.00 0.083699 0.9699186 0.0031866 0.0018745 0.9701247 0.9695563 1.0016 1.0039 1.00104 21:25
720.0 B 24.50 0.086960 0.9748080 0.0042062 0.0024743 0.9740786 0.9753260 1.0015 1.0040 1.00106 21:25
720.0 B 25.01 0.090337 0.9731112 0.0032344 0.0019026 0.9731385 0.9728443 1.0015 1.0041 1.00108 21:25
720.0 B 25.01 0.090333 0.9742625 0.0032420 0.0019071 0.9738762 0.9743625 1.0015 1.0041 1.00108 21:25
720.0 B 25.50 0.093616 0.9693587 0.0030038 0.0017669 0.9695510 0.9698360 1.0015 1.0041 1.00110 21:25
720.0 B 26.00 0.097015 0.9758948 0.0030399 0.0017882 0.9762190 0.9760180 1.0015 1.0042 1.00113 21:25
720.0 B 26.51 0.100517 0.9736967 0.0030529 0.0017958 0.9734475 0.9739016 1.0014 1.0043 1.00115 21:25
720.0 B 27.00 0.103931 0.9743529 0.0030625 0.0018015 0.9737317 0.9748266 1.0014 1.0043 1.00117 21:25
720.0 B 27.50 0.107449 0.9666961 0.0031157 0.0018328 0.9671650 0.9666896 1.0014 1.0044 1.00119 21:25
720.0 B 28.00 0.111012 0.9662562 0.0031349 0.0018441 0.9664618 0.9657666 1.0013 1.0045 1.00121 21:25
720.0 B 28.50 0.114607 0.9718832 0.0028050 0.0016500 0.9714809 0.9725417 1.0013 1.0045 1.00124 21:25
720.0 B 29.00 0.118239 0.9677476 0.0054901 0.0032295 0.9681582 0.9671395 1.0013 1.0046 1.00126 21:25
720.0 B 29.00 0.118240 0.9717800 0.0028438 0.0016729 0.9719881 0.9723340 1.0013 1.0046 1.00126 21:25
720.0 B 29.51 0.121933 0.9746289 0.0028677 0.0016869 0.9741872 0.9753750 1.0012 1.0047 1.00128 21:25
720.0 B 29.99 0.125540 0.9700041 0.0029164 0.0017155 0.9695896 0.9701754 1.0012 1.0047 1.00130 21:25
720.0 B 30.50 0.129354 0.9710722 0.0029814 0.0017538 0.9708628 0.9709531 1.0011 1.0048 1.00132 21:25
720.0 B 31.00 0.133128 0.9748149 0.0060399 0.0035529 0.9758852 0.9739282 1.0011 1.0048 1.00134 21:25
720.0 B 31.00 0.133125 0.9683709 0.0034031 0.0020018 0.9680901 0.9690014 1.0011 1.0048 1.00134 21:25
720.0 B 31.51 0.136942 0.9718919 0.0026712 0.0015713 0.9720733 0.9726363 1.0011 1.0049 1.00137 21:25
720.0 B 32.01 0.140779 0.9702006 0.0027537 0.0016199 0.9699134 0.9704849 1.0010 1.0050 1.00139 21:25
720.0 B 32.51 0.144645 0.9722552 0.0028416 0.0016715 0.9718321 0.9726235 1.0010 1.0050 1.00141 21:25
720.0 B 33.50 0.152375 0.9693430 0.0034387 0.0020228 0.9693616 0.9696294 1.0009 1.0051 1.00145 21:25
720.0 B 33.01 0.148537 0.9702324 0.0033655 0.0019796 0.9696832 0.9705480 1.0009 1.0051 1.00143 21:25
720.0 B 34.01 0.156400 0.9719108 0.0031772 0.0018690 0.9709085 0.9720392 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156397 0.9693447 0.0032774 0.0019279 0.9687799 0.9702173 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156397 0.9683647 0.0032734 0.0019256 0.9683694 0.9686625 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156397 0.9706046 0.0040431 0.0023783 0.9699510 0.9712644 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156397 0.9740195 0.0040300 0.0023707 0.9732575 0.9745127 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156397 0.9719204 0.0044046 0.0025909 0.9712753 0.9721138 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156397 0.9733533 0.0040034 0.0023550 0.9733453 0.9742090 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156394 0.9715972 0.0040224 0.0023661 0.9709319 0.9719389 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156398 0.9709249 0.0040332 0.0023725 0.9701891 0.9713029 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156400 0.9718846 0.0046181 0.0027166 0.9717955 0.9726485 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156396 0.9746947 0.0036479 0.0021458 0.9741209 0.9756344 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156396 0.9709346 0.0035991 0.0021172 0.9708291 0.9722146 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156396 0.9726772 0.0036742 0.0021613 0.9717824 0.9735914 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156396 0.9704550 0.0036654 0.0021561 0.9705301 0.9711213 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156402 0.9675425 0.0036455 0.0021444 0.9678606 0.9680383 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156402 0.9677649 0.0036483 0.0021460 0.9676737 0.9672751 1.0008 1.0052 1.00147 21:25
720.0 B 34.01 0.156396 0.9747170 0.0036820 0.0021659 0.9736600 0.9752533 1.0008 1.0052 1.00147 21:25
720.0 B 30.50 0.129354 0.9676110 0.0032577 0.0019163 0.9678702 0.9670261 1.0011 1.0048 1.00132 21:26
720.0 B 34.01 0.156396 0.9710275 0.0038756 0.0022798 0.9702021 0.9712185 1.0008 1.0052 1.00147 21:26
720.0 B 34.01 0.156397 0.9716566 0.0035179 0.0020693 0.9715371 0.9719948 1.0008 1.0052 1.00147 21:26
720.0 B 34.51 0.160368 0.9722852 0.0030861 0.0018153 0.9721443 0.9721472 1.0008 1.0052 1.00150 21:26
720.0 B 35.00 0.164283 0.9716153 0.0030519 0.0017953 0.9709415 0.9715205 1.0007 1.0053 1.00152 21:26
720.0 B 35.50 0.168290 0.9667647 0.0030243 0.0017791 0.9664996 0.9670206 1.0007 1.0054 1.00154 21:26
720.0 B 36.00 0.172324 0.9626418 0.0024784 0.0014579 0.9626670 0.9625077 1.0006 1.0054 1.00156 21:26
720.0 B 36.50 0.176391 0.9708993 0.0025387 0.0014934 0.9708977 0.9708636 1.0006 1.0055 1.00158 21:26
720.0 B 37.00 0.180473 0.9728233 0.0025333 0.0014902 0.9728712 0.9733085 1.0005 1.0055 1.00160 21:26
720.0 B 37.50 0.184570 0.9755581 0.0031404 0.0018473 0.9747916 0.9759038 1.0005 1.0056 1.00162 21:26
720.0 B 38.01 0.188765 0.9732402 0.0031681 0.0018636 0.9732633 0.9733806 1.0004 1.0056 1.00165 21:26
720.0 B 38.50 0.192818 0.9742939 0.0032223 0.0018954 0.9739225 0.9748784 1.0003 1.0057 1.00167 21:26
720.0 B 39.00 0.196987 0.9686258 0.0031881 0.0018753 0.9684657 0.9684819 1.0003 1.0057 1.00169 21:26
720.0 B 39.49 0.201067 0.9644837 0.0032182 0.0018930 0.9641233 0.9644472 1.0002 1.0058 1.00171 21:26
720.0 B 40.00 0.205298 0.9673111 0.0026851 0.0015795 0.9671954 0.9671690 1.0002 1.0058 1.00173 21:26
720.0 B 40.00 0.205332 0.9513688 0.0088625 0.0052133 0.9528204 0.9493936 1.0002 1.0058 1.00173 21:26
720.0 B 40.00 0.205303 0.9651773 0.0043587 0.0025640 0.9648293 0.9653998 1.0002 1.0058 1.00173 21:26
720.0 B 40.00 0.205333 0.9640046 0.0066830 0.0039312 0.9646808 0.9637210 1.0002 1.0058 1.00173 21:26
720.0 B 40.00 0.205333 0.9678408 0.0047019 0.0027658 0.9664405 0.9695720 1.0002 1.0058 1.00173 21:26
720.0 B 40.50 0.209520 0.9644221 0.0033787 0.0019875 0.9637187 0.9655484 1.0001 1.0059 1.00175 21:26
720.0 B 40.50 0.209521 0.9670324 0.0058063 0.0034154 0.9663008 0.9693856 1.0001 1.0059 1.00175 21:26
720.0 B 40.50 0.209521 0.9705001 0.0048901 0.0028765 0.9702132 0.9718789 1.0001 1.0059 1.00175 21:26
720.0 B 40.50 0.209521 0.9647769 0.0066835 0.0039315 0.9655394 0.9648361 1.0001 1.0059 1.00175 21:26
720.0 B 41.50 0.217940 0.9696984 0.0034180 0.0020106 0.9687939 0.9713568 1.0000 1.0060 1.00180 21:26
720.0 B 41.50 0.217937 0.9499381 0.0098792 0.0058113 0.9513391 0.9495371 1.0000 1.0060 1.00180 21:26
720.0 B 41.50 0.217940 0.9696176 0.0050393 0.0029643 0.9698440 0.9705318 1.0000 1.0060 1.00180 21:26
720.0 B 41.50 0.217940 0.9636188 0.0047828 0.0028134 0.9621981 0.9641573 1.0000 1.0060 1.00180 21:26
720.0 B 42.50 0.226358 0.9606571 0.0031058 0.0018270 0.9605283 0.9622546 0.9999 1.0061 1.00184 21:26
720.0 B 42.50 0.226388 0.9639142 0.0032420 0.0019071 0.9631911 0.9639954 0.9999 1.0061 1.00184 21:26
720.0 B 42.50 0.226391 0.9585951 0.0131603 0.0077413 0.9598818 0.9576188 0.9999 1.0061 1.00184 21:26
720.0 B 42.50 0.226398 0.9541705 0.0097844 0.0057555 0.9556649 0.9539629 0.9999 1.0061 1.00184 21:26
720.0 B 42.50 0.226390 0.9605325 0.0039980 0.0023518 0.9604815 0.9605642 0.9999 1.0061 1.00184 21:26
720.0 B 43.50 0.234889 0.9659176 0.0032303 0.0019002 0.9658500 0.9667426 0.9997 1.0062 1.00188 21:26
720.0 B 43.50 0.234888 0.9708165 0.0052306 0.0030769 0.9704351 0.9718097 0.9997 1.0062 1.00188 21:26
720.0 B 43.50 0.234889 0.9621069 0.0040899 0.0024058 0.9619405 0.9634921 0.9997 1.0062 1.00188 21:26
720.0 B 44.51 0.243494 0.9616234 0.0031224 0.0018367 0.9612902 0.9625393 0.9996 1.0063 1.00193 21:26
720.0 B 39.49 0.201109 0.9653582 0.0025939 0.0015258 0.9643616 0.9660850 1.0002 1.0058 1.00171 23:26
720.0 B 39.49 0.201113 0.9666532 0.0024254 0.0014267 0.9663164 0.9672608 1.0002 1.0058 1.00171 23:26
720.0 B 40.00 0.205242 0.9647831 0.0026170 0.0015394 0.9642874 0.9646425 1.0002 1.0058 1.00173 23:26
720.0 B 40.00 0.205237 0.9645392 0.0046741 0.0027495 0.9658062 0.9649239 1.0002 1.0058 1.00173 23:26
720.0 B 40.50 0.209429 0.9693155 0.0026584 0.0015638 0.9681215 0.9698809 1.0001 1.0059 1.00175 23:26
720.0 B 41.01 0.213721 0.9708413 0.0025627 0.0015074 0.9709774 0.9712758 1.0000 1.0059 1.00178 23:26
720.0 B 41.01 0.213727 0.9682042 0.0025484 0.0014991 0.9669490 0.9690889 1.0000 1.0059 1.00178 23:26
720.0 B 41.50 0.217844 0.9658515 0.0025860 0.0015212 0.9661467 0.9663555 1.0000 1.0060 1.00180 23:26
720.0 B 41.50 0.217836 0.9671225 0.0025995 0.0015291 0.9666422 0.9678012 1.0000 1.0060 1.00180 23:26
720.0 B 42.00 0.222191 0.9678850 0.0026330 0.0015488 0.9673105 0.9680648 0.9999 1.0060 1.00182 23:26
720.0 B 42.00 0.222193 0.9676162 0.0034660 0.0020388 0.9674267 0.9679207 0.9999 1.0060 1.00182 23:26
720.0 B 42.00 0.222191 0.9617521 0.0037120 0.0021835 0.9622299 0.9628942 0.9999 1.0060 1.00182 23:26
720.0 B 42.50 0.226427 0.9724164 0.0031537 0.0018551 0.9720618 0.9727061 0.9999 1.0061 1.00184 23:26
720.0 B 42.50 0.226422 0.9690954 0.0026847 0.0015792 0.9691478 0.9696520 0.9999 1.0061 1.00184 23:26
720.0 B 43.00 0.230669 0.9701235 0.0032431 0.0019077 0.9702006 0.9707620 0.9998 1.0061 1.00186 23:26
720.0 B 43.00 0.230670 0.9724400 0.0042232 0.0024843 0.9723383 0.9724829 0.9998 1.0061 1.00186 23:26
720.0 B 43.00 0.230666 0.9708329 0.0027288 0.0016052 0.9714062 0.9706831 0.9998 1.0061 1.00186 23:26
720.0 B 43.50 0.234784 0.9672924 0.0027038 0.0015904 0.9675576 0.9675611 0.9997 1.0062 1.00188 23:26
720.0 B 43.50 0.234787 0.9632843 0.0026918 0.0015834 0.9636730 0.9636397 0.9997 1.0062 1.00188 23:26
720.0 B 43.98 0.239006 0.9654595 0.0027290 0.0016053 0.9648479 0.9656290 0.9997 1.0062 1.00191 23:26
720.0 B 43.98 0.239009 0.9651402 0.0035652 0.0020971 0.9659503 0.9657399 0.9997 1.0062 1.00191 23:26
720.0 B 43.98 0.239010 0.9688675 0.0034684 0.0020402 0.9689974 0.9688816 0.9997 1.0062 1.00191 23:26
720.0 B 44.49 0.243344 0.9637833 0.0024844 0.0014613 0.9639173 0.9635135 0.9996 1.0063 1.00193 23:26
720.0 B 44.49 0.243348 0.9635784 0.0024808 0.0014593 0.9640660 0.9637679 0.9996 1.0063 1.00193 23:26
720.0 B 45.00 0.247693 0.9687952 0.0025299 0.0014882 0.9678044 0.9687427 0.9995 1.0063 1.00195 23:26
720.0 B 45.50 0.251967 0.9659318 0.0025713 0.0015125 0.9654838 0.9665300 0.9995 1.0064 1.00197 23:26
720.0 B 45.50 0.251964 0.9694576 0.0025770 0.0015158 0.9691606 0.9690642 0.9995 1.0064 1.00197 23:26
720.0 C 73.01 0.472874 1.0133907 0.0024016 0.0021832 1.0138709 1.0134949 0.9953 1.0086 1.00574 22:26
720.0 C 73.01 0.472876 1.0131661 0.0021731 0.0019755 1.0133939 1.0134007 0.9953 1.0086 1.00574 22:26
720.0 C 75.49 0.490760 1.0159889 0.0022294 0.0020268 1.0164851 1.0158691 0.9949 1.0087 1.00593 22:26
720.0 C 77.98 0.508292 1.0186031 0.0023205 0.0021095 1.0186579 1.0190769 0.9945 1.0089 1.00613 22:26
720.0 C 80.49 0.525321 1.0191966 0.0023301 0.0021183 1.0187360 1.0192698 0.9941 1.0090 1.00632 22:26
720.0 C 83.02 0.542028 1.0351138 0.0024417 0.0022197 1.0353603 1.0356583 0.9937 1.0091 1.00652 22:26
720.0 C 85.51 0.557861 1.0314150 0.0020454 0.0018595 1.0315111 1.0321321 0.9933 1.0093 1.00672 22:26
720.0 C 88.01 0.573211 1.0346324 0.0021272 0.0019338 1.0348513 1.0349522 0.9929 1.0094 1.00692 22:26
720.0 C 90.50 0.587905 1.0325005 0.0141856 0.0128960 1.0374434 1.0340049 0.9925 1.0095 1.00711 22:26
720.0 C 90.50 0.587898 1.0425711 0.0022178 0.0020162 1.0423973 1.0435749 0.9925 1.0095 1.00711 22:26
720.0 C 93.00 0.602155 1.0514967 0.0221284 0.0201168 1.0475992 1.0512077 0.9922 1.0096 1.00731 22:26
720.0 C 93.00 0.602159 1.0463079 0.0028264 0.0025694 1.0459410 1.0475412 0.9922 1.0096 1.00731 22:26
720.0 C 95.48 0.615663 1.0452371 0.0029195 0.0026542 1.0445967 1.0466142 0.9918 1.0098 1.00750 22:26
720.0 C 98.01 0.628986 1.0602180 0.0030807 0.0028007 1.0599927 1.0615523 0.9914 1.0099 1.00770 22:26
720.0 C 100.50 0.641508 1.0491031 0.0031714 0.0028830 1.0487340 1.0503710 0.9911 1.0100 1.00790 22:26
720.0 C 103.00 0.653562 1.0581081 0.0033237 0.0030216 1.0567576 1.0592231 0.9907 1.0101 1.00809 22:26
720.0 C 105.54 0.665249 1.0596231 0.0028405 0.0025823 1.0592091 1.0601168 0.9903 1.0102 1.00829 22:26
720.0 C 105.54 0.665238 1.0660568 0.0094748 0.0086135 1.0635037 1.0671573 0.9903 1.0102 1.00829 22:26
720.0 C 105.54 0.665258 1.0635932 0.0045883 0.0041712 1.0620901 1.0650296 0.9903 1.0102 1.00829 22:26
720.0 C 105.54 0.665248 1.0630567 0.0070682 0.0064256 1.0630045 1.0647587 0.9903 1.0102 1.00829 22:26
720.0 C 105.54 0.665248 1.0676937 0.0049606 0.0045096 1.0654075 1.0713055 0.9903 1.0102 1.00829 22:26
720.0 C 108.04 0.676303 1.0681962 0.0036542 0.0033220 1.0667761 1.0702357 0.9900 1.0103 1.00849 22:26
720.0 C 108.04 0.676298 1.0668706 0.0062788 0.0057080 1.0660407 1.0714323 0.9900 1.0103 1.00849 22:26
720.0 C 108.04 0.676297 1.0712833 0.0052798 0.0047998 1.0708400 1.0742631 0.9900 1.0103 1.00849 22:26
720.0 C 108.04 0.676302 1.0735656 0.0072445 0.0065858 1.0718116 1.0750383 0.9900 1.0103 1.00849 22:26
720.0 C 113.06 0.696913 1.0748934 0.0039620 0.0036018 1.0720895 1.0785109 0.9894 1.0104 1.00888 22:26
720.0 C 113.06 0.696937 1.0736332 0.0116811 0.0106192 1.0723250 1.0754546 0.9894 1.0104 1.00888 22:26
720.0 C 113.06 0.696910 1.0838791 0.0058880 0.0053527 1.0815700 1.0865912 0.9894 1.0104 1.00888 22:26
720.0 C 113.06 0.696912 1.0842395 0.0056241 0.0051128 1.0808895 1.0867701 0.9894 1.0104 1.00888 22:26
720.0 C 117.94 0.715149 1.0781760 0.0037843 0.0034403 1.0757482 1.0802314 0.9888 1.0106 1.00927 22:26
720.0 C 117.94 0.715149 1.0858858 0.0039613 0.0036013 1.0843748 1.0871562 0.9888 1.0106 1.00927 22:26
720.0 C 117.94 0.715147 1.0987705 0.0123238 0.0112034 1.0950041 1.1051986 0.9888 1.0106 1.00927 22:26
720.0 C 117.94 0.715146 1.0697735 0.0048895 0.0044450 1.0690979 1.0706320 0.9888 1.0106 1.00927 22:26
720.0 C 123.08 0.732478 1.0925469 0.0040987 0.0037260 1.0913201 1.0943843 0.9882 1.0107 1.00967 22:26
720.0 C 123.08 0.732479 1.0904742 0.0066179 0.0060162 1.0850456 1.0944897 0.9882 1.0107 1.00967 22:26
720.0 C 123.08 0.732478 1.0932972 0.0052040 0.0047309 1.0907793 1.0942336 0.9882 1.0107 1.00967 22:26
720.0 C 128.02 0.747376 1.0933326 0.0040388 0.0036717 1.0916758 1.0950799 0.9876 1.0109 1.01006 22:26
720.0 C 103.00 0.653623 1.0571348 0.0025176 0.0022887 1.0570043 1.0582274 0.9907 1.0101 1.00809 24:26
720.0 C 103.00 0.653605 1.0600049 0.0023586 0.0021441 1.0585658 1.0619067 0.9907 1.0101 1.00809 24:26
720.0 C 105.54 0.665194 1.0623452 0.0025897 0.0023543 1.0611668 1.0635813 0.9903 1.0102 1.00829 24:26
720.0 C 105.54 0.665181 1.0635741 0.0046291 0.0042083 1.0614794 1.0662842 0.9903 1.0102 1.00829 24:26
720.0 C 108.04 0.676367 1.0692943 0.0026974 0.0024522 1.0676297 1.0706959 0.9900 1.0103 1.00849 24:26
720.0 C 108.04 0.676359 1.0716934 0.0026944 0.0024495 1.0701011 1.0732109 0.9900 1.0103 1.00849 24:26
720.0 C 110.53 0.686691 1.0735841 0.0026006 0.0023642 1.0724032 1.0759962 0.9897 1.0103 1.00868 24:26
720.0 C 110.53 0.686696 1.0687482 0.0025840 0.0023491 1.0670603 1.0707700 0.9897 1.0103 1.00868 24:26
720.0 C 113.06 0.696973 1.0717625 0.0026801 0.0024365 1.0701856 1.0728371 0.9893 1.0104 1.00888 24:26
720.0 C 113.06 0.696971 1.0733826 0.0026985 0.0024532 1.0724132 1.0754630 0.9893 1.0104 1.00888 24:26
720.0 C 115.56 0.706412 1.0830335 0.0027704 0.0025186 1.0812029 1.0847004 0.9890 1.0105 1.00908 24:26
720.0 C 115.56 0.706402 1.0787683 0.0036360 0.0033054 1.0760362 1.0804470 0.9890 1.0105 1.00908 24:26
720.0 C 115.56 0.706395 1.0793248 0.0039175 0.0035614 1.0780993 1.0815975 0.9890 1.0105 1.00908 24:26
720.0 C 117.94 0.715171 1.0829900 0.0033629 0.0030572 1.0811199 1.0859485 0.9888 1.0106 1.00927 24:26
720.0 C 117.94 0.715172 1.0812541 0.0028658 0.0026052 1.0798542 1.0823651 0.9888 1.0106 1.00927 24:26
720.0 C 120.49 0.723872 1.0937339 0.0035149 0.0031953 1.0920132 1.0969260 0.9885 1.0107 1.00947 24:26
720.0 C 120.49 0.723864 1.0840013 0.0045426 0.0041296 1.0825181 1.0867814 0.9885 1.0107 1.00947 24:26
720.0 C 120.49 0.723854 1.0944664 0.0029551 0.0026864 1.0938008 1.0966296 0.9885 1.0107 1.00947 24:26
720.0 C 123.08 0.732465 1.0934515 0.0030553 0.0027776 1.0931712 1.0956609 0.9882 1.0107 1.00967 24:26
720.0 C 123.08 0.732449 1.0899449 0.0030482 0.0027710 1.0885357 1.0907188 0.9882 1.0107 1.00967 24:26
720.0 C 125.59 0.740162 1.0950194 0.0031139 0.0028307 1.0937638 1.0971516 0.9879 1.0108 1.00987 24:26
720.0 C 125.59 0.740162 1.1020529 0.0040931 0.0037211 1.1009186 1.1056215 0.9879 1.0108 1.00987 24:26
720.0 C 125.59 0.740152 1.0963677 0.0039549 0.0035953 1.0942397 1.0988384 0.9879 1.0108 1.00987 24:26
720.0 C 128.02 0.747367 1.0964385 0.0028667 0.0026061 1.0959035 1.0978873 0.9876 1.0109 1.01006 24:26
720.0 C 128.02 0.747354 1.0962602 0.0028631 0.0026028 1.0947151 1.0973489 0.9876 1.0109 1.01006 24:26
720.0 C 130.65 0.754572 1.1084809 0.0029399 0.0026726 1.1063695 1.1117208 0.9874 1.0109 1.01027 24:26
720.0 C 132.84 0.760295 1.1058004 0.0029929 0.0027208 1.1034995 1.1069880 0.9872 1.0110 1.01044 24:26
720.0 C 132.84 0.760304 1.0974501 0.0029728 0.0027026 1.0956318 1.0994638 0.9872 1.0110 1.01044 24:26
855.0 A 43.00 0.306851 0.9642151 0.0044865 0.0040786 0.9640680 0.9646601 0.9985 1.0061 1.00141 29:30
855.0 A 43.00 0.306859 0.9775769 0.0045031 0.0040937 0.9777116 0.9782906 0.9985 1.0061 1.00141 29:30
855.0 A 43.00 0.306902 0.9776160 0.0044297 0.0040269 0.9772706 0.9781825 0.9985 1.0061 1.00141 29:30
855.0 A 43.00 0.306904 0.9799798 0.0046252 0.0042048 0.9800803 0.9807869 0.9985 1.0061 1.00141 29:30
855.0 A 43.00 0.306888 0.9689124 0.0045555 0.0041414 0.9690011 0.9697647 0.9985 1.0061 1.00141 29:30
855.0 A 45.51 0.335383 0.9720665 0.0045959 0.0041781 0.9721755 0.9729653 0.9981 1.0064 1.00150 29:30
855.0 A 45.51 0.335385 0.9677823 0.0045695 0.0041540 0.9679314 0.9681422 0.9981 1.0064 1.00150 29:30
855.0 A 45.51 0.335386 0.9728837 0.0045773 0.0041612 0.9727647 0.9732776 0.9981 1.0064 1.00150 29:30
855.0 A 45.51 0.335370 0.9752168 0.0046105 0.0041914 0.9756752 0.9756363 0.9981 1.0064 1.00150 29:30
855.0 A 45.51 0.335381 0.9706696 0.0045602 0.0041457 0.9708013 0.9712902 0.9981 1.0064 1.00150 29:30
855.0 A 48.00 0.363893 0.9735240 0.0046191 0.0041991 0.9731871 0.9739192 0.9976 1.0066 1.00158 29:30
855.0 A 48.00 0.363887 0.9811285 0.0046689 0.0042444 0.9813287 0.9813474 0.9976 1.0066 1.00158 29:30
855.0 A 48.00 0.363849 0.9836130 0.0046843 0.0042584 0.9837741 0.9838870 0.9976 1.0066 1.00158 29:30
855.0 A 48.00 0.363852 0.9826224 0.0046966 0.0042696 0.9824657 0.9830831 0.9976 1.0066 1.00158 29:30
855.0 A 48.00 0.363838 0.9791968 0.0046439 0.0042218 0.9797295 0.9796377 0.9976 1.0066 1.00158 29:30
855.0 A 50.50 0.391673 0.9832056 0.0047015 0.0042741 0.9833810 0.9834788 0.9972 1.0069 1.00166 29:30
855.0 A 50.50 0.391679 0.9810501 0.0045880 0.0041710 0.9817213 0.9814035 0.9972 1.0069 1.00166 29:30
855.0 A 50.50 0.391627 0.9801646 0.0046082 0.0041892 0.9804872 0.9803709 0.9972 1.0069 1.00166 29:30
855.0 A 50.50 0.391630 0.9860932 0.0047059 0.0042781 0.9862728 0.9865377 0.9972 1.0069 1.00166 29:30
855.0 A 50.50 0.391630 0.9872255 0.0046672 0.0042429 0.9874612 0.9875444 0.9972 1.0069 1.00166 29:30
855.0 A 53.01 0.420080 0.9916532 0.0046787 0.0042534 0.9919571 0.9914342 0.9967 1.0071 1.00174 29:30
855.0 A 53.01 0.420083 0.9906680 0.0075120 0.0068290 0.9910891 0.9906228 0.9967 1.0071 1.00174 29:30
855.0 A 53.01 0.420103 0.9832447 0.0047144 0.0042858 0.9838547 0.9831175 0.9967 1.0071 1.00174 29:30
855.0 A 53.01 0.420099 0.9926079 0.0047632 0.0043301 0.9934728 0.9928810 0.9967 1.0071 1.00174 29:30
855.0 A 53.01 0.420102 0.9980308 0.0047514 0.0043195 0.9982787 0.9979417 0.9967 1.0071 1.00174 29:30
855.0 A 55.50 0.447090 0.9963227 0.0048629 0.0044208 0.9968198 0.9964993 0.9962 1.0073 1.00182 29:30
855.0 A 55.50 0.447116 1.0001338 0.0048749 0.0044317 1.0007757 1.0006402 0.9962 1.0073 1.00182 29:30
855.0 A 55.50 0.447114 0.9935848 0.0048579 0.0044163 0.9935105 0.9937277 0.9962 1.0073 1.00182 29:30
855.0 A 55.50 0.447120 0.9940743 0.0048794 0.0044357 0.9940627 0.9944196 0.9962 1.0073 1.00182 29:30
855.0 A 55.50 0.447111 0.9988255 0.0049126 0.0044660 0.9994462 0.9992550 0.9962 1.0073 1.00182 29:30
855.0 A 58.00 0.474824 0.9999866 0.0023795 0.0021632 1.0004478 0.9997939 0.9957 1.0075 1.00191 29:30
855.0 A 60.50 0.501140 1.0073524 0.0022355 0.0020322 1.0078554 1.0074623 0.9952 1.0077 1.00199 29:30
855.0 A 63.00 0.527449 1.0089481 0.0022787 0.0020715 1.0092313 1.0095978 0.9947 1.0079 1.00207 29
855.0 A 65.49 0.552353 1.0182250 0.0023464 0.0021331 1.0178703 1.0192480 0.9942 1.0080 1.00215 29
855.0 A 68.00 0.577487 1.0301272 0.0024232 0.0022029 1.0301466 1.0307867 0.9937 1.0082 1.00223 29
855.0 A 70.50 0.601103 1.0234287 0.0024637 0.0022398 1.0234106 1.0245888 0.9932 1.0084 1.00232 29
855.0 A 73.01 0.624893 1.0335935 0.0025721 0.0023383 1.0336683 1.0342960 0.9927 1.0086 1.00240 29
855.0 A 75.50 0.646801 1.0380392 0.0034999 0.0031817 1.0378046 1.0394142 0.9922 1.0087 1.00248 29
855.0 A 78.00 0.668975 1.0421253 0.0027781 0.0025256 1.0420935 1.0429464 0.9917 1.0089 1.00256 29
855.0 A 80.50 0.689459 1.0339820 0.0066922 0.0060838 1.0339756 1.0350242 0.9912 1.0090 1.00265 29
855.0 A 83.01 0.710104 1.0541955 0.0024134 0.0021940 1.0538394 1.0547296 0.9907 1.0091 1.00273 29
855.0 A 85.49 0.728977 1.0615129 0.0024985 0.0022714 1.0613987 1.0625458 0.9902 1.0093 1.00281 29
855.0 A 88.01 0.748179 1.0673896 0.0031832 0.0028938 1.0680173 1.0684803 0.9897 1.0094 1.00289 29
855.0 A 90.50 0.765639 1.0636958 0.0028618 0.0026017 1.0635495 1.0648594 0.9892 1.0095 1.00297 29
855.0 A 85.51 0.729510 1.0586937 0.0027282 0.0024803 1.0588812 1.0595939 0.9902 1.0093 1.00281 29
855.0 B 20.50 0.086749 0.9521937 0.0067544 0.0039732 0.9518946 0.9528162 1.0013 1.0035 1.00089 27:29
855.0 B 21.00 0.090776 0.9673311 0.0067996 0.0039998 0.9668591 0.9678620 1.0012 1.0035 1.00091 27:29
855.0 B 21.50 0.094880 0.9666016 0.0066902 0.0039354 0.9665701 0.9671494 1.0012 1.0036 1.00093 27:29
855.0 B 22.00 0.099046 0.9703797 0.0070072 0.0041219 0.9702308 0.9707988 1.0012 1.0037 1.00095 27:29
855.0 B 22.50 0.103281 0.9587193 0.0069034 0.0040609 0.9583641 0.9590897 1.0011 1.0037 1.00097 27:29
855.0 B 22.50 0.103281 0.9557451 0.0068848 0.0040498 0.9556497 0.9562340 1.0011 1.0037 1.00097 27:29
855.0 B 23.00 0.107588 0.9548519 0.0068800 0.0040471 0.9546746 0.9549212 1.0011 1.0038 1.00100 27:29
855.0 B 23.51 0.112043 0.9625239 0.0069193 0.0040702 0.9630129 0.9626442 1.0011 1.0039 1.00102 27:29
855.0 B 23.99 0.116275 0.9574992 0.0069319 0.0040776 0.9569727 0.9581538 1.0010 1.0039 1.00104 27:29
855.0 B 24.50 0.120869 0.9527074 0.0068706 0.0040415 0.9530739 0.9534218 1.0010 1.0040 1.00106 27:29
855.0 B 24.50 0.120863 0.9540760 0.0068942 0.0040554 0.9542475 0.9544064 1.0010 1.0040 1.00106 27:29
855.0 B 25.01 0.125517 0.9601213 0.0069643 0.0040966 0.9602313 0.9604413 1.0009 1.0041 1.00108 27:29
855.0 B 25.50 0.130019 0.9624569 0.0070050 0.0041206 0.9623205 0.9628292 1.0009 1.0041 1.00110 27:29
855.0 B 26.01 0.134777 0.9672403 0.0070836 0.0041668 0.9670276 0.9674892 1.0008 1.0042 1.00113 27:29
855.0 B 26.51 0.139501 0.9641195 0.0070290 0.0041347 0.9640494 0.9645932 1.0008 1.0043 1.00115 27:29
855.0 B 26.51 0.139498 0.9601702 0.0069930 0.0041135 0.9602871 0.9604793 1.0008 1.0043 1.00115 27:29
855.0 B 26.99 0.144052 0.9555601 0.0068248 0.0040146 0.9557124 0.9561356 1.0007 1.0043 1.00117 27:29
855.0 B 27.50 0.148979 0.9571315 0.0068928 0.0040546 0.9568928 0.9575537 1.0007 1.0044 1.00119 27:29
855.0 B 28.00 0.153845 0.9650308 0.0070775 0.0041633 0.9648154 0.9653839 1.0006 1.0045 1.00121 27:29
855.0 B 28.50 0.158758 0.9641645 0.0070295 0.0041350 0.9634709 0.9642533 1.0006 1.0045 1.00124 27:29
855.0 B 28.50 0.158759 0.9620343 0.0069186 0.0040697 0.9616490 0.9624521 1.0006 1.0045 1.00124 27:29
855.0 B 29.00 0.163716 0.9605651 0.0112187 0.0065992 0.9604717 0.9612283 1.0005 1.0046 1.00126 27:29
855.0 B 29.50 0.168723 0.9641363 0.0071020 0.0041776 0.9637764 0.9646324 1.0004 1.0047 1.00128 27:29
855.0 B 30.01 0.173879 0.9708458 0.0071908 0.0042299 0.9702764 0.9712142 1.0004 1.0047 1.00130 27:29
855.0 B 30.50 0.178864 0.9686619 0.0071159 0.0041858 0.9688930 0.9688684 1.0003 1.0048 1.00132 27:29
855.0 B 30.50 0.178861 0.9688736 0.0071982 0.0042342 0.9691691 0.9695264 1.0003 1.0048 1.00132 27:29
855.0 B 31.00 0.183980 0.9748489 0.0072597 0.0042704 0.9743897 0.9746896 1.0003 1.0048 1.00134 27:29
855.0 B 31.51 0.189255 0.9667922 0.0072542 0.0042672 0.9668003 0.9670963 1.0002 1.0049 1.00137 27:29
855.0 B 32.00 0.194348 0.9668608 0.0073155 0.0043032 0.9666270 0.9671638 1.0001 1.0050 1.00139 27:29
855.0 B 32.50 0.199733 0.9628953 0.0073405 0.0043180 0.9628437 0.9631846 1.0001 1.0050 1.00141 27:29
855.0 B 32.50 0.199740 0.9640266 0.0031653 0.0018620 0.9641306 0.9646457 1.0001 1.0050 1.00141 27:29
855.0 B 33.01 0.205114 0.9677125 0.0031856 0.0018739 0.9675792 0.9678733 1.0000 1.0051 1.00143 27:29
855.0 B 33.50 0.210304 0.9623940 0.0031526 0.0018545 0.9624085 0.9627757 0.9999 1.0051 1.00145 27:29
855.0 B 34.00 0.215632 0.9643356 0.0031668 0.0018628 0.9640410 0.9644993 0.9999 1.0052 1.00147 27:29
855.0 B 34.50 0.220998 0.9716823 0.0032337 0.0019022 0.9714817 0.9721431 0.9998 1.0052 1.00150 27:29
855.0 B 35.00 0.226369 0.9656317 0.0032287 0.0018992 0.9649850 0.9658035 0.9997 1.0053 1.00152 27:29
855.0 B 35.50 0.231783 0.9679737 0.0032668 0.0019217 0.9679583 0.9680867 0.9996 1.0054 1.00154 27:29
855.0 B 36.00 0.237216 0.9617320 0.0043499 0.0025587 0.9617885 0.9617918 0.9996 1.0054 1.00156 27:29
855.0 B 36.50 0.242666 0.9636594 0.0033510 0.0019712 0.9634913 0.9640358 0.9995 1.0055 1.00158 27:29
855.0 B 37.00 0.248141 0.9544142 0.0092879 0.0054635 0.9537909 0.9551827 0.9994 1.0055 1.00160 27:29
855.0 B 37.50 0.253640 0.9699522 0.0027848 0.0016381 0.9700656 0.9700315 0.9993 1.0056 1.00162 27:29
855.0 B 38.01 0.259154 0.9716555 0.0028296 0.0016645 0.9713160 0.9719317 0.9993 1.0056 1.00165 27:29
855.0 B 38.51 0.264689 0.9726046 0.0035057 0.0020622 0.9725625 0.9732386 0.9992 1.0057 1.00167 27:29
855.0 B 39.00 0.270221 0.9697837 0.0031892 0.0018760 0.9696323 0.9697539 0.9991 1.0057 1.00169 27:29
855.0 B 39.51 0.275795 0.9716913 0.0035042 0.0020613 0.9719628 0.9717608 0.9990 1.0058 1.00171 27:29
855.0 B 40.00 0.281439 0.9684114 0.0035157 0.0020680 0.9683598 0.9687133 0.9989 1.0058 1.00173 27:29
855.0 B 42.00 0.303812 0.9726565 0.0037872 0.0022278 0.9721726 0.9731318 0.9986 1.0060 1.00182 27:29
855.0 B 42.50 0.309426 0.9796619 0.0038721 0.0022777 0.9793436 0.9803734 0.9985 1.0061 1.00184 27:29
855.0 B 42.50 0.309426 0.9731741 0.0038454 0.0022620 0.9729223 0.9737682 0.9985 1.0061 1.00184 27:29
855.0 B 43.00 0.315044 0.9748094 0.0039299 0.0023117 0.9748060 0.9754471 0.9984 1.0061 1.00186 27:29
855.0 B 43.00 0.315047 0.9767634 0.0039403 0.0023179 0.9767030 0.9773199 0.9984 1.0061 1.00186 27:29
855.0 B 43.50 0.320659 0.9831058 0.0040468 0.0023805 0.9827487 0.9832235 0.9983 1.0062 1.00188 27:29
855.0 B 43.50 0.320658 0.9786743 0.0040045 0.0023556 0.9782711 0.9794038 0.9983 1.0062 1.00188 27:29
855.0 B 44.00 0.326280 0.9715991 0.0035424 0.0020837 0.9715435 0.9717897 0.9982 1.0062 1.00191 27:29
855.0 B 44.00 0.326280 0.9685871 0.0037322 0.0021954 0.9690389 0.9686253 0.9982 1.0062 1.00191 27:31
855.0 B 44.51 0.332017 0.9784274 0.0042673 0.0025102 0.9790356 0.9791055 0.9982 1.0063 1.00193 27:31
855.0 B 45.00 0.337536 0.9735535 0.0037136 0.0021845 0.9735832 0.9735488 0.9981 1.0063 1.00195 27:31
855.0 B 45.50 0.343160 0.9777179 0.0037526 0.0022074 0.9780702 0.9777466 0.9980 1.0064 1.00197 27:31
855.0 B 46.01 0.348887 0.9771807 0.0038154 0.0022444 0.9774722 0.9775191 0.9979 1.0064 1.00199 27:31
855.0 B 46.50 0.354414 0.9824906 0.0037025 0.0021780 0.9829387 0.9821526 0.9978 1.0065 1.00202 27:31
855.0 B 47.00 0.360011 0.9752492 0.0037153 0.0021855 0.9757277 0.9757025 0.9977 1.0065 1.00204 27:31
855.0 B 47.51 0.365744 0.9842941 0.0037958 0.0022328 0.9844435 0.9844245 0.9976 1.0066 1.00206 27:31
855.0 B 48.00 0.371228 0.9782121 0.0046620 0.0027424 0.9785454 0.9786830 0.9975 1.0066 1.00208 27:31
855.0 B 48.00 0.371229 0.9792506 0.0046724 0.0027485 0.9796153 0.9792165 0.9975 1.0066 1.00208 27:31
855.0 B 48.50 0.376825 0.9781268 0.0045502 0.0026766 0.9782842 0.9777293 0.9974 1.0067 1.00210 27:31
855.0 B 48.50 0.376822 0.9800959 0.0044640 0.0026259 0.9801488 0.9802402 0.9974 1.0067 1.00210 27:31
855.0 B 49.01 0.382527 0.9779709 0.0046542 0.0027377 0.9778349 0.9779217 0.9973 1.0067 1.00212 27:31
855.0 B 49.01 0.382528 0.9848050 0.0048062 0.0028272 0.9846104 0.9845337 0.9973 1.0067 1.00212 27:31
855.0 B 49.50 0.387993 0.9759421 0.0072590 0.0042700 0.9766315 0.9753278 0.9972 1.0068 1.00215 27:31
855.0 B 49.50 0.387994 0.9813241 0.0043030 0.0025312 0.9815779 0.9815234 0.9972 1.0068 1.00215 27:31
855.0 B 50.00 0.393568 0.9820248 0.0049279 0.0028988 0.9823847 0.9830642 0.9972 1.0068 1.00217 27:31
855.0 B 50.00 0.393570 0.9864137 0.0049392 0.0029054 0.9865031 0.9876342 0.9971 1.0068 1.00217 27:31
855.0 B 50.50 0.399138 0.9930281 0.0049879 0.0029340 0.9928066 0.9934889 0.9971 1.0069 1.00219 27:31
855.0 B 50.50 0.399136 0.9846762 0.0100034 0.0058843 0.9859620 0.9838137 0.9971 1.0069 1.00219 27:31
855.0 B 51.00 0.404683 0.9875368 0.0050429 0.0029664 0.9875858 0.9884279 0.9970 1.0069 1.00221 27:31
855.0 B 51.00 0.404678 0.9881522 0.0051043 0.0030025 0.9891175 0.9880803 0.9970 1.0069 1.00221 27:31
855.0 B 51.50 0.410227 0.9953111 0.0066463 0.0039096 0.9960107 0.9953068 0.9969 1.0069 1.00223 27:31
855.0 B 52.00 0.415749 0.9897228 0.0052737 0.0031022 0.9897342 0.9901944 0.9968 1.0070 1.00225 27:31
855.0 B 52.00 0.415753 0.9885620 0.0061985 0.0036461 0.9884713 0.9891223 0.9968 1.0070 1.00225 27:31
855.0 B 52.49 0.421156 0.9930761 0.0053609 0.0031534 0.9925578 0.9932482 0.9967 1.0070 1.00227 27:31
855.0 B 52.49 0.421156 0.9837987 0.0053168 0.0031275 0.9840973 0.9840240 0.9967 1.0070 1.00227 27:31
855.0 B 53.01 0.426868 0.9887319 0.0054109 0.0031829 0.9891446 0.9891088 0.9966 1.0071 1.00230 27:31
855.0 B 53.01 0.426862 0.9742417 0.0126080 0.0074165 0.9742422 0.9758416 0.9966 1.0071 1.00230 27:31
855.0 B 53.50 0.432252 0.9827059 0.0246557 0.0145033 0.9805739 0.9839880 0.9965 1.0071 1.00232 27:31
855.0 B 53.50 0.432250 0.9911832 0.0055130 0.0032430 0.9918048 0.9919061 0.9965 1.0071 1.00232 27:31
855.0 B 53.50 0.432248 0.9943687 0.0055385 0.0032580 0.9952836 0.9939425 0.9965 1.0071 1.00232 27:31
855.0 B 53.50 0.432249 0.9916656 0.0055169 0.0032453 0.9921112 0.9913646 0.9965 1.0071 1.00232 27:31
855.0 B 54.01 0.437820 0.9868720 0.0079267 0.0046627 0.9888412 0.9876654 0.9964 1.0072 1.00234 27:31
855.0 B 54.01 0.437820 0.9861597 0.0085104 0.0050062 0.9872983 0.9876049 0.9964 1.0072 1.00234 27:31
855.0 C 85.51 0.730035 1.0569960 0.0028579 0.0024427 1.0567156 1.0585309 0.9902 1.0093 1.00672 28:31
855.0 C 88.01 0.748648 1.0671521 0.0034132 0.0029173 1.0680501 1.0681181 0.9897 1.0094 1.00692 28:31
855.0 C 90.50 0.766140 1.0682871 0.0030521 0.0026086 1.0680113 1.0691864 0.9892 1.0095 1.00711 28:31
855.0 C 93.00 0.783591 1.0765501 0.0031879 0.0027247 1.0751461 1.0766435 0.9887 1.0096 1.00731 28:31
855.0 C 95.49 0.799587 1.0817993 0.0033133 0.0028319 1.0832570 1.0811982 0.9883 1.0098 1.00750 28:31
855.0 C 98.01 0.815697 1.0892571 0.0034598 0.0029571 1.0883653 1.0894576 0.9878 1.0099 1.00770 28:31
855.0 C 100.50 0.830341 1.0966718 0.0035769 0.0030572 1.0967342 1.0980784 0.9874 1.0100 1.00790 28:31
855.0 C 103.00 0.844935 1.0932742 0.0037142 0.0031745 1.0939808 1.0888076 0.9870 1.0101 1.00809 28:31
855.0 C 105.54 0.858576 1.0974685 0.0046813 0.0040011 1.0981284 1.0970193 0.9865 1.0102 1.00829 28:31
855.0 C 105.54 0.858572 1.1121985 0.0047253 0.0040387 1.1141827 1.1102459 0.9865 1.0102 1.00829 28:31
855.0 C 108.04 0.871801 1.1091307 0.0050302 0.0042993 1.1076952 1.1048484 0.9861 1.0103 1.00849 28:31
855.0 C 108.04 0.871784 1.1182604 0.0046481 0.0039727 1.1180644 1.1177297 0.9861 1.0103 1.00849 28:31
855.0 C 110.51 0.883822 1.1194003 0.0049122 0.0041984 1.1218906 1.1158559 0.9857 1.0103 1.00868 28:31
855.0 C 110.51 0.883818 1.1243513 0.0050633 0.0043276 1.1250038 1.1225317 0.9857 1.0103 1.00868 28:31
855.0 C 113.06 0.896041 1.1198785 0.0073341 0.0062684 1.1182524 1.1159270 0.9853 1.0104 1.00888 28:31
855.0 C 115.56 0.907041 1.1301102 0.0048794 0.0041704 1.1328730 1.1263323 0.9850 1.0105 1.00908 28:31
855.0 C 115.56 0.907029 1.1200496 0.0048342 0.0041318 1.1258830 1.1132045 0.9850 1.0105 1.00908 28:31
855.0 C 117.95 0.917352 1.1307637 0.0049536 0.0042338 1.1298191 1.1228935 0.9846 1.0106 1.00927 28:31
855.0 C 120.49 0.927436 1.1288328 0.0050480 0.0043146 1.1310652 1.1253101 0.9843 1.0107 1.00947 28:31
855.0 C 120.49 0.927475 1.1312195 0.0051252 0.0043805 1.1332368 1.1275314 0.9843 1.0107 1.00947 28:31
855.0 C 123.08 0.937444 1.1473940 0.0067602 0.0057780 1.1492541 1.1440859 0.9839 1.0107 1.00967 28:31
855.0 C 125.47 0.945952 1.1501934 0.0054119 0.0046256 1.1507288 1.1443162 0.9836 1.0108 1.00986 28:31
855.0 C 125.47 0.945946 1.1331647 0.0062890 0.0053752 1.1385899 1.1295205 0.9836 1.0108 1.00986 28:31
855.0 C 128.02 0.954732 1.1489893 0.0054917 0.0046938 1.1546038 1.1380058 0.9833 1.0109 1.01006 28:31
855.0 C 128.02 0.954718 1.1417305 0.0054730 0.0046778 1.1439471 1.1360079 0.9833 1.0109 1.01006 28:31
855.0 C 130.55 0.962743 1.1515374 0.0055653 0.0047567 1.1560202 1.1404839 0.9830 1.0109 1.01026 28:31
855.0 C 132.95 0.970050 1.1478728 0.0056548 0.0048332 1.1500862 1.1445712 0.9827 1.0110 1.01045 28:31
855.0 C 132.95 0.970049 1.1552046 0.0056927 0.0048655 1.1556710 1.1426245 0.9827 1.0110 1.01045 28:31
855.0 C 132.95 0.970050 1.1530719 0.0056786 0.0048535 1.1539278 1.1468995 0.9827 1.0110 1.01045 28:31
855.0 C 135.52 0.977245 1.1634963 0.0082081 0.0070154 1.1701070 1.1575193 0.9824 1.0110 1.01065 28:31
855.0 C 135.52 0.977231 1.1669932 0.0089003 0.0076072 1.1634859 1.1654393 0.9824 1.0110 1.01065 28:31


==> Mainz_CrossSections_Rebinned.dat <==
# Ebeam [MeV], spec, theta_spec [Deg], Q^2Avg [GeV^2], csexp/csdip, delta_csexp/csdip_tot, delta_csexp/csdip_stat, csexp/csdip(mincut) csexp/csdip(maxcut), Blun_TPE_corr, Fesh_corr, A1_syst_scale, norms
180.0 A 35.50 0.0112785 0.9968659 0.0031513 0.0009934 0.9966631 0.9968742 1.0048 1.0054 1.00095 3
180.0 A 38.00 0.0128383 0.9996495 0.0032880 0.0013480 0.9993552 0.9997072 1.0050 1.0056 1.00101 3
180.0 A 40.50 0.0144803 0.9981346 0.0033305 0.0014581 0.9980439 0.9981646 1.0052 1.0059 1.00108 3
180.0 A 43.00 0.0161934 0.9972916 0.0033243 0.0014491 0.9973771 0.9970954 1.0054 1.0061 1.00115 3
180.0 A 45.51 0.0179773 0.9942009 0.0035330 0.0018938 0.9950881 0.9943534 1.0056 1.0064 1.00121 3
180.0 A 48.00 0.0198026 0.9928248 0.0033830 0.0016041 0.9933833 0.9923969 1.0058 1.0066 1.00128 3
180.0 A 50.51 0.0216976 0.9917397 0.0032604 0.0013335 0.9923906 0.9913233 1.0059 1.0069 1.00135 3
180.0 A 53.01 0.0236323 0.9913014 0.0033049 0.0014416 0.9917619 0.9909260 1.0061 1.0071 1.00141 3
180.0 A 55.50 0.0255984 0.9869563 0.0032525 0.0013460 0.9877080 0.9861870 1.0063 1.0073 1.00148 3
180.0 A 58.00 0.0276058 0.9873248 0.0032157 0.0012520 0.9879545 0.9871284 1.0065 1.0075 1.00155 3
180.0 A 60.50 0.0296350 0.9852517 0.0035639 0.0019912 0.9858531 0.9847647 1.0066 1.0077 1.00161 3
180.0 A 63.00 0.0316910 0.9882688 0.0035377 0.0019301 0.9877118 0.9882963 1.0068 1.0079 1.00168 3
180.0 A 65.49 0.0337585 0.9858091 0.0032830 0.0014254 0.9854410 0.9854510 1.0070 1.0080 1.00175 3
180.0 A 68.01 0.0358695 0.9926373 0.0032964 0.0014135 0.9923410 0.9920789 1.0071 1.0082 1.00181 3
180.0 A 70.50 0.0379615 0.9878521 0.0032704 0.0013830 0.9879396 0.9871429 1.0073 1.0084 1.00188 3
180.0 A 72.99 0.0400520 0.9868080 0.0034408 0.0017535 0.9871601 0.9868172 1.0075 1.0085 1.00195 3
180.0 A 75.50 0.0421575 0.9899289 0.0032960 0.0014296 0.9901298 0.9894338 1.0077 1.0087 1.00201 3
180.0 A 78.00 0.0442535 0.9889803 0.0032959 0.0014354 0.9888632 0.9887018 1.0079 1.0089 1.00208 3
180.0 A 80.50 0.0463377 0.9886590 0.0033001 0.0014470 0.9895767 0.9879825 1.0081 1.0090 1.00215 3
180.0 A 83.01 0.0484180 0.9900640 0.0035287 0.0019051 0.9902803 0.9899574 1.0083 1.0091 1.00221 3
180.0 A 85.51 0.0504677 0.9860526 0.0031876 0.0011875 0.9866210 0.9852383 1.0085 1.0093 1.00228 3
180.0 A 88.00 0.0524915 0.9913784 0.0035707 0.0019760 0.9912106 0.9911500 1.0087 1.0094 1.00235 3
180.0 A 90.50 0.0544965 0.9881370 0.0032498 0.0013316 0.9886639 0.9878058 1.0089 1.0095 1.00241 3
180.0 A 93.01 0.0564840 0.9894792 0.0035084 0.0018700 0.9888931 0.9893272 1.0092 1.0096 1.00248 3
180.0 A 95.50 0.0584213 0.9908645 0.0034684 0.0017870 0.9911793 0.9904724 1.0094 1.0098 1.00255 3
180.0 A 97.99 0.0603266 0.9908903 0.0032726 0.0013687 0.9906210 0.9909543 1.0096 1.0099 1.00261 3
180.0 A 100.50 0.0622040 0.9904499 0.0033946 0.0016414 0.9906989 0.9899010 1.0099 1.0100 1.00268 3
180.0 A 103.00 0.0640430 0.9897936 0.0034572 0.0017705 0.9899990 0.9897162 1.0101 1.0101 1.00275 3
180.0 A 105.51 0.0658417 0.9922712 0.0034359 0.0017158 0.9922993 0.9916830 1.0104 1.0102 1.00281 3
180.0 B 20.01 0.0038410 1.0001452 0.0039075 0.0025032 1.0000587 0.9994165 1.0032 1.0034 1.00087 1:3
180.0 B 20.50 0.0040303 0.9982704 0.0035092 0.0018291 0.9983520 0.9978804 1.0033 1.0035 1.00089 1:3
180.0 B 21.00 0.0042270 0.9988811 0.0047897 0.0037365 0.9993054 0.9978804 1.0033 1.0035 1.00091 1:3
180.0 B 21.50 0.0044260 1.0007955 0.0039901 0.0026280 1.0012616 0.9999168 1.0034 1.0036 1.00093 1:3
180.0 B 22.00 0.0046258 0.9977229 0.0035348 0.0018804 0.9978284 0.9971258 1.0035 1.0037 1.00095 1:3
180.0 B 22.50 0.0048355 0.9952180 0.0038236 0.0023886 0.9950782 0.9943154 1.0035 1.0037 1.00097 1:3
180.0 B 23.00 0.0050475 1.0018294 0.0034173 0.0016263 1.0023244 1.0015414 1.0036 1.0038 1.00100 1:3
180.0 B 23.51 0.0052700 1.0023432 0.0033776 0.0015381 1.0024845 1.0020729 1.0036 1.0039 1.00102 1:3
180.0 B 24.01 0.0054870 0.9991885 0.0037661 0.0022799 0.9994828 0.9990512 1.0037 1.0039 1.00104 1:3
180.0 B 24.50 0.0057083 0.9999160 0.0033831 0.0015643 1.0001647 0.9997330 1.0037 1.0040 1.00106 1:3
180.0 B 25.01 0.0059408 1.0024955 0.0033905 0.0015655 1.0029453 1.0024031 1.0038 1.0041 1.00108 1:3
180.0 B 25.50 0.0061716 0.9970989 0.0033780 0.0015695 0.9977541 0.9969207 1.0038 1.0041 1.00110 1:3
180.0 B 26.01 0.0064146 0.9969644 0.0033125 0.0014237 0.9969497 0.9969798 1.0039 1.0042 1.00113 1:3
180.0 B 26.51 0.0066460 1.0003200 0.0032038 0.0011220 1.0006745 1.0001623 1.0040 1.0043 1.00115 1:3
180.0 B 27.00 0.0068950 0.9951092 0.0035681 0.0019543 0.9953617 0.9951408 1.0040 1.0043 1.00117 1:3
180.0 B 27.50 0.0071440 0.9977639 0.0036469 0.0020833 0.9971281 0.9974194 1.0041 1.0044 1.00119 1:3
180.0 B 28.00 0.0073900 0.9992724 0.0033649 0.0015283 0.9996884 0.9989351 1.0041 1.0045 1.00121 1:3
180.0 B 28.50 0.0076520 0.9962184 0.0033407 0.0014927 0.9965042 0.9957307 1.0042 1.0045 1.00124 1:3
180.0 B 29.00 0.0079085 0.9971127 0.0033288 0.0014605 0.9977486 0.9966838 1.0042 1.0046 1.00126 1:3
180.0 B 29.50 0.0081750 0.9979915 0.0035298 0.0018696 0.9979685 0.9979384 1.0043 1.0047 1.00128 1:3
180.0 B 29.99 0.0084310 0.9956031 0.0033185 0.0014462 0.9956577 0.9954166 1.0043 1.0047 1.00130 1:3
180.0 B 30.50 0.0087125 0.9966016 0.0033259 0.0014569 0.9970429 0.9963396 1.0044 1.0048 1.00132 1:3
180.0 B 31.00 0.0089807 0.9976646 0.0033223 0.0014421 0.9982286 0.9971434 1.0044 1.0048 1.00134 1:3
180.0 B 31.49 0.0092590 0.9934099 0.0035270 0.0018863 0.9936250 0.9932633 1.0045 1.0049 1.00136 1:3
180.0 B 32.00 0.0095422 0.9956980 0.0031980 0.0011421 0.9962163 0.9954826 1.0045 1.0050 1.00139 1:3
180.0 B 32.51 0.0098360 1.0002052 0.0035011 0.0018039 0.9999147 0.9996232 1.0045 1.0050 1.00141 1:3
180.0 B 32.99 0.0101130 0.9963097 0.0032979 0.0013938 0.9966672 0.9964360 1.0046 1.0051 1.00143 1:3
180.0 B 33.50 0.0104100 0.9974411 0.0034311 0.0016789 0.9974813 0.9974914 1.0046 1.0051 1.00145 1:3
180.0 B 34.00 0.0107050 0.9983785 0.0033756 0.0015569 0.9980932 0.9982742 1.0047 1.0052 1.00147 1:3
180.0 B 34.50 0.0110030 0.9965545 0.0032109 0.0011712 0.9964447 0.9965955 1.0047 1.0052 1.00150 1:3
180.0 B 35.00 0.0113050 0.9988302 0.0033023 0.0013878 0.9985846 0.9986047 1.0048 1.0053 1.00152 1:3
180.0 B 35.50 0.0116090 0.9971813 0.0033473 0.0015016 0.9972965 0.9971356 1.0048 1.0054 1.00154 1:3
180.0 B 36.00 0.0119170 0.9971640 0.0033025 0.0013992 0.9971256 0.9969747 1.0049 1.0054 1.00156 1:3
180.0 B 36.50 0.0122280 0.9934291 0.0032908 0.0013955 0.9935848 0.9935144 1.0049 1.0055 1.00158 1:3
180.0 B 37.00 0.0125420 0.9979741 0.0033272 0.0014515 0.9982705 0.9976370 1.0049 1.0055 1.00160 1:3
180.0 B 37.50 0.0128590 0.9991664 0.0038951 0.0024874 0.9991440 0.9988625 1.0050 1.0056 1.00162 1:3
180.0 B 32.99 0.0101130 1.0022062 0.0033456 0.0014675 1.0015419 1.0026275 1.0046 1.0051 1.00143 1:4
180.0 B 37.50 0.0128590 1.0000036 0.0034973 0.0017975 0.9993854 1.0000390 1.0050 1.0056 1.00162 1:4
180.0 B 38.01 0.0131850 0.9976978 0.0036021 0.0020042 0.9978569 0.9974949 1.0050 1.0056 1.00165 1:4
180.0 B 38.50 0.0135025 0.9958032 0.0035095 0.0018418 0.9955625 0.9954419 1.0051 1.0057 1.00167 1:4
180.0 B 39.00 0.0138280 0.9956223 0.0034240 0.0016740 0.9955424 0.9954620 1.0051 1.0057 1.00169 1:4
180.0 B 39.49 0.0141510 0.9984398 0.0034158 0.0016419 0.9982364 0.9980956 1.0051 1.0058 1.00171 1:4
180.0 B 40.50 0.0148230 0.9990606 0.0034148 0.0016364 0.9990498 0.9988989 1.0052 1.0059 1.00175 1:4
180.0 B 41.50 0.0155000 0.9963071 0.0032843 0.0013613 0.9964832 0.9962820 1.0053 1.0060 1.00180 1:4
180.0 B 42.50 0.0161875 0.9946438 0.0032926 0.0013920 0.9946606 0.9943286 1.0054 1.0061 1.00184 1:4
180.0 B 43.00 0.0165350 0.9900544 0.0032679 0.0013629 0.9904954 0.9896905 1.0054 1.0061 1.00186 1:4
180.0 B 43.50 0.0168853 0.9934853 0.0032735 0.0013538 0.9939646 0.9931596 1.0055 1.0062 1.00188 1:4
180.0 B 44.00 0.0172380 0.9948536 0.0032822 0.0013658 0.9955745 0.9947595 1.0055 1.0062 1.00191 1:4
180.0 B 44.51 0.0176000 0.9930543 0.0032828 0.0013788 0.9936911 0.9928156 1.0055 1.0063 1.00193 1:4
180.0 B 45.00 0.0179500 0.9928336 0.0032843 0.0013839 0.9932080 0.9923225 1.0056 1.0063 1.00195 1:4
180.0 B 45.50 0.0183100 0.9914510 0.0032656 0.0013480 0.9916361 0.9906398 1.0056 1.0064 1.00197 1:4
180.0 B 46.01 0.0186790 0.9893734 0.0035290 0.0019089 0.9902976 0.9885968 1.0056 1.0064 1.00199 1:4
180.0 B 46.50 0.0190360 0.9892009 0.0048125 0.0037886 0.9904966 0.9884132 1.0057 1.0065 1.00202 1:4
180.0 B 46.50 0.0190360 0.9986773 0.0033396 0.0014754 0.9991626 0.9981762 1.0057 1.0065 1.00202 1:5
180.0 B 47.00 0.0194027 0.9961226 0.0032616 0.0013069 0.9968275 0.9958714 1.0057 1.0065 1.00204 1:5
180.0 B 47.49 0.0197640 0.9925292 0.0032546 0.0013139 0.9930713 0.9918936 1.0058 1.0066 1.00206 1:5
180.0 B 48.00 0.0201420 0.9897329 0.0033692 0.0015923 0.9905447 0.9891456 1.0058 1.0066 1.00208 1:5
180.0 B 48.50 0.0205140 0.9904268 0.0032310 0.0012693 0.9906733 0.9898176 1.0058 1.0067 1.00210 1:5
180.0 B 49.00 0.0208890 0.9895318 0.0032294 0.0012715 0.9902807 0.9887505 1.0059 1.0067 1.00212 1:5
180.0 B 49.50 0.0212660 0.9880110 0.0033227 0.0015016 0.9886776 0.9874694 1.0059 1.0068 1.00215 1:5
180.0 B 60.00 0.0295470 0.9822984 0.0033293 0.0015493 0.9820674 0.9823697 1.0066 1.0076 1.00260 1:5
180.0 C 90.50 0.0544780 0.9873358 0.0032472 0.0013306 0.9870386 0.9870891 1.0089 1.0095 1.00323 2:4
180.0 C 75.49 0.0421335 0.9930922 0.0033619 0.0015576 0.9942554 0.9921271 1.0077 1.0087 1.00270 2:4
180.0 C 77.98 0.0442165 0.9868364 0.0033467 0.0015607 0.9869161 0.9867345 1.0079 1.0089 1.00279 2:4
180.0 C 80.49 0.0463105 0.9913119 0.0034084 0.0016652 0.9914232 0.9912113 1.0081 1.0090 1.00287 2:4
180.0 C 82.98 0.0483695 0.9885110 0.0033393 0.0015350 0.9881006 0.9882924 1.0083 1.0091 1.00296 2:4
180.0 C 88.01 0.0524810 0.9872906 0.0033687 0.0016049 0.9879301 0.9867894 1.0087 1.0094 1.00314 2:4
180.0 C 93.00 0.0564550 0.9878663 0.0032630 0.0013653 0.9882772 0.9878734 1.0092 1.0096 1.00332 2:4
180.0 C 98.01 0.0603225 0.9889252 0.0032825 0.0014046 0.9886719 0.9884295 1.0096 1.0099 1.00350 2:4
180.0 C 100.50 0.0621890 0.9928820 0.0034696 0.0017793 0.9930623 0.9924563 1.0099 1.0100 1.00359 2:4
180.0 C 103.00 0.0640250 0.9872355 0.0032806 0.0014108 0.9873121 0.9869687 1.0101 1.0101 1.00368 2:4
180.0 C 105.54 0.0658463 0.9927731 0.0033596 0.0015545 0.9926730 0.9924407 1.0104 1.0102 1.00377 2:4
180.0 C 108.04 0.0675957 0.9903446 0.0033122 0.0014641 0.9902658 0.9902455 1.0107 1.0103 1.00386 2:4
180.0 C 110.51 0.0692750 0.9924143 0.0033789 0.0015979 0.9926198 0.9921146 1.0110 1.0103 1.00395 2:4
180.0 C 113.06 0.0709633 0.9909551 0.0033424 0.0015276 0.9906164 0.9905861 1.0113 1.0104 1.00404 2:4
180.0 C 115.56 0.0725675 0.9927838 0.0037021 0.0021989 0.9927152 0.9922403 1.0116 1.0105 1.00413 2:4
180.0 C 117.94 0.0740490 0.9899201 0.0053214 0.0044156 0.9905598 0.9901758 1.0118 1.0106 1.00421 2:4
180.0 C 117.94 0.0740490 0.9991828 0.0034559 0.0017199 0.9984728 0.9991095 1.0118 1.0106 1.00421 2:5
180.0 C 120.49 0.0755770 0.9953036 0.0054556 0.0045659 0.9952767 0.9950746 1.0122 1.0107 1.00430 2:5
180.0 C 123.08 0.0770777 0.9991952 0.0033933 0.0015903 0.9981168 0.9991174 1.0125 1.0107 1.00440 2:5
180.0 C 125.59 0.0784720 1.0042454 0.0035971 0.0019653 1.0035222 1.0038760 1.0128 1.0108 1.00449 2:5
180.0 C 128.02 0.0797690 1.0014592 0.0033958 0.0015828 1.0007506 1.0014885 1.0131 1.0109 1.00457 2:5
180.0 C 130.55 0.0810627 1.0026638 0.0034099 0.0016060 1.0021355 1.0026308 1.0134 1.0109 1.00466 2:5
180.0 C 132.95 0.0822320 0.9975878 0.0035544 0.0019176 0.9969875 0.9976649 1.0137 1.0110 1.00475 2:5
180.0 C 135.53 0.0834280 0.9993864 0.0034402 0.0016871 0.9986860 0.9994847 1.0140 1.0110 1.00484 2:5
315.0 A 43.00 0.0479299 0.9815584 0.0029713 0.0003968 0.9821045 0.9811286 1.0042 1.0061 1.00115 9
315.0 A 48.00 0.0581545 0.9817913 0.0030011 0.0005758 0.9818276 0.9815961 1.0043 1.0066 1.00128 9
315.0 A 53.01 0.0687998 0.9788623 0.0030166 0.0006900 0.9788609 0.9786293 1.0044 1.0071 1.00141 9
315.0 A 58.00 0.0797177 0.9776196 0.0030593 0.0008703 0.9773757 0.9774564 1.0046 1.0075 1.00155 9
315.0 A 63.00 0.0907740 0.9779666 0.0031321 0.0010965 0.9777134 0.9780863 1.0047 1.0079 1.00168 9
315.0 A 68.01 0.1018500 0.9826068 0.0034180 0.0017300 0.9816339 0.9825010 1.0048 1.0082 1.00181 9
315.0 A 73.01 0.1127950 0.9793032 0.0032373 0.0013596 0.9788866 0.9794313 1.0049 1.0086 1.00195 9
315.0 A 78.00 0.1235300 0.9845456 0.0031697 0.0011503 0.9842828 0.9849184 1.0050 1.0089 1.00208 9
315.0 A 83.01 0.1340230 0.9812900 0.0032446 0.0013643 0.9815213 0.9819249 1.0051 1.0091 1.00221 9
315.0 A 82.99 0.1339850 0.9798283 0.0032324 0.0013445 0.9794022 0.9799976 1.0051 1.0091 1.00221 9
315.0 A 88.00 0.1441170 0.9842351 0.0032466 0.0013499 0.9837915 0.9841549 1.0052 1.0094 1.00235 9
315.0 A 40.50 0.0429856 0.9830015 0.0030001 0.0005511 0.9831063 0.9827241 1.0041 1.0059 1.00108 7:9
315.0 A 45.51 0.0529888 0.9832355 0.0030041 0.0005693 0.9835950 0.9826993 1.0042 1.0064 1.00121 7:9
315.0 A 50.50 0.0634133 0.9810584 0.0030141 0.0006499 0.9812341 0.9810730 1.0044 1.0069 1.00135 7:9
315.0 A 55.50 0.0742168 0.9780285 0.0030062 0.0006543 0.9780984 0.9780883 1.0045 1.0073 1.00148 7:9
315.0 A 60.50 0.0852190 0.9773917 0.0030303 0.0007649 0.9775597 0.9773682 1.0046 1.0077 1.00161 7:9
315.0 A 65.51 0.0963140 0.9786984 0.0034339 0.0017808 0.9783547 0.9783950 1.0047 1.0080 1.00175 7:9
315.0 A 70.50 0.1072805 0.9788044 0.0032421 0.0013744 0.9785009 0.9785917 1.0048 1.0084 1.00188 7:9
315.0 A 75.50 0.1181535 0.9796452 0.0032647 0.0014216 0.9794780 0.9794477 1.0049 1.0087 1.00201 7:9
315.0 A 80.51 0.1288040 0.9825314 0.0034973 0.0018822 0.9823422 0.9825541 1.0050 1.0090 1.00215 7:9
315.0 A 85.51 0.1391180 0.9804739 0.0035057 0.0019074 0.9806763 0.9802019 1.0052 1.0093 1.00228 7:9
315.0 A 80.50 0.1287860 0.9801894 0.0032231 0.0013196 0.9799408 0.9800821 1.0050 1.0090 1.00215 7:9
315.0 A 85.49 0.1390705 0.9823581 0.0032437 0.0013551 0.9820489 0.9824022 1.0052 1.0093 1.00228 7:9
315.0 B 19.50 0.0110790 0.9890909 0.0037374 0.0022723 0.9894645 0.9889729 1.0028 1.0033 1.00084 6:9
315.0 B 19.99 0.0116305 0.9910608 0.0031569 0.0010611 0.9913191 0.9910481 1.0029 1.0034 1.00087 6:9
315.0 B 20.50 0.0122175 0.9936865 0.0031711 0.0010812 0.9938564 0.9938263 1.0029 1.0035 1.00089 6:9
315.0 B 21.00 0.0128060 0.9919804 0.0031791 0.0011181 0.9916988 0.9921504 1.0030 1.0035 1.00091 6:9
315.0 B 21.50 0.0134060 0.9940089 0.0031131 0.0008937 0.9945475 0.9937848 1.0030 1.0036 1.00093 6:9
315.0 B 22.00 0.0140185 0.9906520 0.0031690 0.0011000 0.9908426 0.9902504 1.0031 1.0037 1.00095 6:9
315.0 B 22.50 0.0146428 0.9923169 0.0030760 0.0007744 0.9923983 0.9919065 1.0031 1.0037 1.00097 6:9
315.0 B 23.00 0.0152800 0.9951849 0.0031796 0.0010938 0.9950971 0.9944345 1.0031 1.0038 1.00100 6:9
315.0 B 23.51 0.0159410 0.9928107 0.0030716 0.0007508 0.9936000 0.9923853 1.0032 1.0039 1.00102 6:9
315.0 B 24.00 0.0165875 0.9924465 0.0030639 0.0007231 0.9930077 0.9917127 1.0032 1.0039 1.00104 6:9
315.0 B 24.50 0.0172590 0.9877877 0.0030421 0.0006877 0.9883778 0.9874942 1.0033 1.0040 1.00106 6:9
315.0 B 25.01 0.0179563 0.9892774 0.0030989 0.0008918 0.9896510 0.9887774 1.0033 1.0041 1.00108 6:9
315.0 B 25.50 0.0186358 0.9906545 0.0030601 0.0007293 0.9912877 0.9899522 1.0033 1.0041 1.00110 6:9
315.0 B 26.00 0.0193410 0.9929442 0.0031644 0.0010678 0.9931136 0.9925613 1.0034 1.0042 1.00113 6:9
315.0 B 26.51 0.0200710 0.9911381 0.0031515 0.0010445 0.9918467 0.9905712 1.0034 1.0043 1.00115 6:9
315.0 B 27.00 0.0207830 0.9924321 0.0033938 0.0016290 0.9931523 0.9918467 1.0034 1.0043 1.00117 6:9
315.0 B 27.50 0.0215200 0.9914965 0.0033469 0.0015343 0.9917546 0.9910214 1.0035 1.0044 1.00119 6:9
315.0 B 28.00 0.0222680 0.9934201 0.0031859 0.0011261 0.9937117 0.9924761 1.0035 1.0045 1.00121 6:9
315.0 B 28.50 0.0230260 0.9902029 0.0031641 0.0010895 0.9906379 0.9898644 1.0035 1.0045 1.00124 6:9
315.0 B 29.00 0.0237950 0.9953238 0.0031897 0.0011218 0.9956490 0.9944435 1.0036 1.0046 1.00126 6:9
315.0 B 29.50 0.0245785 0.9934084 0.0031589 0.0010474 0.9935277 0.9927943 1.0036 1.0047 1.00128 6:9
315.0 B 30.01 0.0253777 0.9837254 0.0030732 0.0008575 0.9836917 0.9833099 1.0036 1.0047 1.00130 6:9
315.0 B 30.50 0.0261625 0.9866071 0.0030582 0.0007694 0.9869849 0.9860906 1.0037 1.0048 1.00132 6:9
315.0 B 31.00 0.0269827 0.9851968 0.0030856 0.0008864 0.9858897 0.9846638 1.0037 1.0048 1.00134 6:9
315.0 B 31.51 0.0278135 0.9860762 0.0031534 0.0010922 0.9862591 0.9855758 1.0037 1.0049 1.00137 6:9
315.0 B 32.00 0.0286263 0.9874312 0.0030759 0.0008281 0.9878446 0.9870909 1.0037 1.0050 1.00139 6:9
315.0 B 32.51 0.0294770 0.9859541 0.0032016 0.0012252 0.9861964 0.9862969 1.0038 1.0050 1.00141 6:9
315.0 B 33.01 0.0303210 0.9877021 0.0031875 0.0011749 0.9876012 0.9873097 1.0038 1.0051 1.00143 6:9
315.0 B 33.50 0.0311800 0.9847355 0.0030856 0.0008909 0.9846965 0.9847065 1.0038 1.0051 1.00145 6:9
315.0 B 34.00 0.0320180 0.9866452 0.0030992 0.0009187 0.9866842 0.9870059 1.0038 1.0052 1.00147 6:9
315.0 B 34.50 0.0329130 0.9801410 0.0031221 0.0010495 0.9801404 0.9800097 1.0039 1.0052 1.00150 6:9
315.0 B 35.00 0.0337840 0.9825630 0.0030417 0.0007503 0.9822987 0.9824596 1.0039 1.0053 1.00152 6:9
315.0 B 35.51 0.0346760 0.9835404 0.0030399 0.0007315 0.9831907 0.9833918 1.0039 1.0054 1.00154 6:9
315.0 B 36.00 0.0355500 0.9851077 0.0030606 0.0007960 0.9851311 0.9847692 1.0039 1.0054 1.00156 6:9
315.0 B 36.50 0.0364790 0.9792872 0.0034358 0.0017814 0.9786029 0.9796888 1.0039 1.0055 1.00158 6:9
315.0 B 37.00 0.0373910 0.9823132 0.0031800 0.0011949 0.9823433 0.9820015 1.0040 1.0055 1.00160 6:9
315.0 B 38.01 0.0392530 0.9846151 0.0030825 0.0008814 0.9846735 0.9839595 1.0040 1.0056 1.00165 6:9
315.0 B 38.50 0.0401685 0.9873594 0.0030718 0.0008138 0.9874365 0.9864811 1.0040 1.0057 1.00167 6:9
315.0 B 39.00 0.0410955 0.9815881 0.0030405 0.0007569 0.9821163 0.9806782 1.0040 1.0057 1.00169 6:9
315.0 B 39.51 0.0420750 0.9852581 0.0030488 0.0007473 0.9857846 0.9844066 1.0041 1.0058 1.00171 6:9
315.0 B 40.00 0.0430105 0.9852200 0.0030490 0.0007485 0.9859153 0.9844871 1.0041 1.0058 1.00173 6:9
315.0 B 40.50 0.0439720 0.9788934 0.0031033 0.0010031 0.9798271 0.9784892 1.0041 1.0059 1.00175 6:9
315.0 B 41.01 0.0449570 0.9812209 0.0030274 0.0007071 0.9819696 0.9811146 1.0041 1.0059 1.00178 6:9
315.0 B 41.50 0.0459120 0.9816706 0.0030288 0.0007075 0.9819566 0.9814938 1.0041 1.0060 1.00180 6:9
315.0 B 42.00 0.0468915 0.9844656 0.0030374 0.0007096 0.9850249 0.9841396 1.0042 1.0060 1.00182 6:9
315.0 B 42.50 0.0478775 0.9800992 0.0030281 0.0007237 0.9806960 0.9799012 1.0042 1.0061 1.00184 6:9
315.0 B 43.00 0.0488690 0.9830242 0.0029934 0.0005130 0.9834829 0.9828289 1.0042 1.0061 1.00186 6:9
315.0 C 73.01 0.1127608 0.9845872 0.0030117 0.0005879 0.9841112 0.9854325 1.0049 1.0086 1.00261 8:9
315.0 C 74.54 0.1160730 0.9788635 0.0030799 0.0009284 0.9783319 0.9793304 1.0049 1.0086 1.00266 8:9
315.0 C 75.49 0.1181045 0.9811558 0.0030204 0.0006773 0.9807590 0.9812432 1.0049 1.0087 1.00270 8:9
315.0 C 80.49 0.1287425 0.9794245 0.0030352 0.0007610 0.9792244 0.9790731 1.0050 1.0090 1.00287 8:9
315.0 C 83.02 0.1340355 0.9744724 0.0030286 0.0007912 0.9743466 0.9746291 1.0051 1.0091 1.00297 8:9
315.0 C 85.51 0.1391100 0.9770049 0.0030329 0.0007794 0.9767097 0.9767602 1.0052 1.0093 1.00305 8:9
315.0 C 88.01 0.1441490 0.9765690 0.0030388 0.0008071 0.9762816 0.9767863 1.0052 1.0094 1.00314 8:9
315.0 C 90.50 0.1490399 0.9795349 0.0029620 0.0003712 0.9793462 0.9794371 1.0053 1.0095 1.00323 8:9
315.0 C 93.00 0.1538470 0.9743666 0.0031411 0.0011499 0.9742640 0.9740217 1.0053 1.0096 1.00332 8:9
315.0 C 95.49 0.1584940 0.9787911 0.0031639 0.0011781 0.9790819 0.9779913 1.0054 1.0098 1.00341 8:9
315.0 C 98.01 0.1631270 0.9773951 0.0030566 0.0008631 0.9779064 0.9774418 1.0055 1.0099 1.00350 8:9
315.0 C 100.50 0.1675430 0.9849089 0.0032031 0.0012368 0.9853358 0.9840329 1.0055 1.0100 1.00359 8:9
315.0 C 103.00 0.1718835 0.9795440 0.0030789 0.0009187 0.9799889 0.9791000 1.0056 1.0101 1.00368 8:9
315.0 C 105.54 0.1761300 0.9838622 0.0030251 0.0006629 0.9844298 0.9826822 1.0057 1.0102 1.00377 8:9
315.0 C 108.04 0.1802130 0.9828795 0.0031097 0.0009877 0.9830219 0.9822036 1.0057 1.0103 1.00386 8:9
315.0 C 110.53 0.1840940 0.9822354 0.0030803 0.0008973 0.9826279 0.9810417 1.0058 1.0103 1.00395 8:9
315.0 C 113.06 0.1879535 0.9820808 0.0030871 0.0009218 0.9822806 0.9817451 1.0058 1.0104 1.00404 8:9
315.0 C 115.56 0.1915795 0.9852292 0.0031077 0.0009601 0.9860762 0.9846312 1.0059 1.0105 1.00413 8:9
315.0 C 117.94 0.1949420 0.9835996 0.0031136 0.0009937 0.9835361 0.9834654 1.0060 1.0106 1.00421 8:9
315.0 C 120.49 0.1983735 0.9881055 0.0031354 0.0010214 0.9883433 0.9872113 1.0060 1.0107 1.00430 8:9
315.0 C 123.08 0.2017240 0.9870015 0.0031450 0.0010598 0.9869688 0.9867666 1.0061 1.0107 1.00440 8:9
315.0 C 125.59 0.2048090 0.9929463 0.0031707 0.0010861 0.9935052 0.9921002 1.0061 1.0108 1.00449 8:9
315.0 C 130.55 0.2105170 0.9915536 0.0031689 0.0010925 0.9918648 0.9909752 1.0062 1.0109 1.00466 8:9
315.0 C 132.95 0.2130740 0.9892131 0.0031526 0.0010640 0.9893343 0.9893343 1.0063 1.0110 1.00475 8:9
450.0 A 33.01 0.0585637 0.9759329 0.0037611 0.0023609 0.9777110 0.9727458 1.0028 1.0051 1.00088 13
450.0 A 38.00 0.0758090 0.9802970 0.0035146 0.0019245 0.9805304 0.9792633 1.0028 1.0056 1.00101 13
450.0 A 43.00 0.0943263 0.9808165 0.0030513 0.0008079 0.9807865 0.9806054 1.0027 1.0061 1.00115 13
450.0 A 48.00 0.1136848 0.9769581 0.0031483 0.0011497 0.9768147 0.9771871 1.0026 1.0066 1.00128 13
450.0 A 53.01 0.1335650 0.9712542 0.0032118 0.0013511 0.9711868 0.9719119 1.0025 1.0071 1.00141 13
450.0 A 58.00 0.1536520 0.9723381 0.0034052 0.0017568 0.9721670 0.9729831 1.0023 1.0075 1.00155 13
450.0 A 63.00 0.1736750 0.9702753 0.0034398 0.0018328 0.9704162 0.9707992 1.0021 1.0079 1.00168 13
450.0 A 68.01 0.1934430 0.9708007 0.0034847 0.0019133 0.9704732 0.9715519 1.0018 1.0082 1.00181 13
450.0 A 73.01 0.2126855 0.9717891 0.0033118 0.0015713 0.9714835 0.9723307 1.0016 1.0086 1.00195 13
450.0 A 78.00 0.2312905 0.9753113 0.0033394 0.0016096 0.9749001 0.9757576 1.0014 1.0089 1.00208 13
450.0 A 83.01 0.2492470 0.9790370 0.0033686 0.0016496 0.9785243 0.9795233 1.0011 1.0091 1.00221 13
450.0 A 88.00 0.2662765 0.9816394 0.0033492 0.0015952 0.9809450 0.9823683 1.0009 1.0094 1.00235 13
450.0 A 90.50 0.2744630 0.9775370 0.0031801 0.0012299 0.9770143 0.9779531 1.0007 1.0095 1.00241 14
450.0 A 35.51 0.0670230 0.9771521 0.0035420 0.0019880 0.9794707 0.9745242 1.0028 1.0054 1.00095 11:13
450.0 A 40.50 0.0848713 0.9843311 0.0031766 0.0011707 0.9848666 0.9840317 1.0028 1.0059 1.00108 11:13
450.0 A 45.51 0.1039386 0.9775227 0.0032002 0.0012812 0.9780195 0.9774459 1.0027 1.0064 1.00121 11:13
450.0 A 50.51 0.1235617 0.9748055 0.0032124 0.0013295 0.9742362 0.9756257 1.0025 1.0069 1.00135 11:13
450.0 A 55.50 0.1435305 0.9728454 0.0031103 0.0010751 0.9725482 0.9732835 1.0024 1.0073 1.00148 11:13
450.0 A 60.50 0.1636075 0.9700392 0.0033050 0.0015666 0.9692361 0.9703849 1.0022 1.0077 1.00161 11:13
450.0 A 65.49 0.1834665 0.9698376 0.0033491 0.0016586 0.9693331 0.9704621 1.0020 1.0080 1.00175 11:13
450.0 A 70.50 0.2030115 0.9705028 0.0032683 0.0014849 0.9700909 0.9710489 1.0017 1.0084 1.00188 11:13
450.0 A 75.50 0.2219890 0.9734627 0.0033630 0.0016677 0.9733350 0.9737788 1.0015 1.0087 1.00201 11:13
450.0 A 80.50 0.2402720 0.9753404 0.0033812 0.0016943 0.9747142 0.9753095 1.0012 1.0090 1.00215 11:13
450.0 A 85.51 0.2578060 0.9792240 0.0033448 0.0015994 0.9786476 0.9796670 1.0010 1.0093 1.00228 11:13
450.0 A 90.50 0.2744015 0.9831521 0.0033507 0.0015900 0.9822940 0.9835256 1.0007 1.0095 1.00241 11:13
450.0 B 16.00 0.0152178 0.9826389 0.0036274 0.0021137 0.9841880 0.9810794 1.0022 1.0028 1.00069 10:13
450.0 B 16.50 0.0161718 0.9811178 0.0036120 0.0020936 0.9829724 0.9797029 1.0023 1.0029 1.00072 10:13
450.0 B 17.01 0.0171715 0.9844262 0.0034747 0.0018308 0.9856682 0.9833312 1.0023 1.0030 1.00074 10:13
450.0 B 17.50 0.0181570 0.9892846 0.0038858 0.0025083 0.9905929 0.9881556 1.0023 1.0030 1.00076 10:13
450.0 B 18.00 0.0191850 0.9809686 0.0039941 0.0027004 0.9818945 0.9794770 1.0024 1.0031 1.00078 10:13
450.0 B 18.49 0.0202200 0.9823949 0.0034051 0.0017056 0.9834269 0.9817315 1.0024 1.0032 1.00080 10:13
450.0 B 19.00 0.0213220 0.9831862 0.0037135 0.0022561 0.9842796 0.9828049 1.0024 1.0032 1.00082 10:13
450.0 B 19.50 0.0224285 0.9835491 0.0035500 0.0019738 0.9847289 0.9832741 1.0025 1.0033 1.00084 10:13
450.0 B 20.01 0.0235830 0.9847255 0.0040149 0.0027188 0.9851783 0.9834725 1.0025 1.0034 1.00087 10:13
450.0 B 20.50 0.0247135 0.9833146 0.0038882 0.0025330 0.9843532 0.9827978 1.0025 1.0035 1.00089 10:13
450.0 B 21.00 0.0258900 0.9861038 0.0037540 0.0023110 0.9871329 0.9858284 1.0026 1.0035 1.00091 10:13
450.0 B 21.50 0.0270930 0.9801967 0.0033742 0.0016547 0.9809789 0.9795839 1.0026 1.0036 1.00093 10:13
450.0 B 22.00 0.0283170 0.9815809 0.0038724 0.0025147 0.9827026 0.9810264 1.0026 1.0037 1.00095 10:13
450.0 B 22.50 0.0295663 0.9853185 0.0032956 0.0014571 0.9862256 0.9850513 1.0026 1.0037 1.00097 10:13
450.0 B 23.00 0.0308360 0.9799326 0.0035460 0.0019828 0.9810539 0.9797289 1.0026 1.0038 1.00100 10:13
450.0 B 23.51 0.0321580 0.9853076 0.0033146 0.0014998 0.9852676 0.9857595 1.0027 1.0039 1.00102 10:13
450.0 B 24.00 0.0334450 0.9822540 0.0032189 0.0012953 0.9820049 0.9821856 1.0027 1.0039 1.00104 10:13
450.0 B 24.50 0.0347820 0.9838792 0.0031706 0.0011579 0.9839501 0.9838598 1.0027 1.0040 1.00106 10:13
450.0 B 25.01 0.0361700 0.9832330 0.0034027 0.0016964 0.9832248 0.9822809 1.0027 1.0041 1.00108 10:13
450.0 B 25.50 0.0375200 0.9848676 0.0034364 0.0017547 0.9849016 0.9845100 1.0027 1.0041 1.00110 10:13
450.0 B 26.00 0.0389195 0.9819762 0.0033270 0.0015461 0.9816457 0.9811737 1.0027 1.0042 1.00113 10:13
450.0 B 26.49 0.0403085 0.9851065 0.0034413 0.0017632 0.9854493 0.9849170 1.0028 1.0043 1.00115 10:13
450.0 B 27.00 0.0417770 0.9833321 0.0033429 0.0015724 0.9832599 0.9829888 1.0028 1.0043 1.00117 10:13
450.0 B 27.50 0.0432390 0.9827022 0.0034572 0.0018058 0.9823635 0.9831268 1.0028 1.0044 1.00119 10:13
450.0 B 28.00 0.0447155 0.9818708 0.0032514 0.0013766 0.9821298 0.9817481 1.0028 1.0045 1.00121 10:13
450.0 B 28.50 0.0462135 0.9821724 0.0032770 0.0014342 0.9818686 0.9821097 1.0028 1.0045 1.00124 10:13
450.0 B 29.00 0.0477295 0.9823081 0.0033022 0.0014901 0.9824486 0.9822476 1.0028 1.0046 1.00126 10:13
450.0 B 29.50 0.0492630 0.9844568 0.0032649 0.0013918 0.9844754 0.9843046 1.0028 1.0047 1.00128 10:13
450.0 B 29.99 0.0507845 0.9798182 0.0032734 0.0014403 0.9797433 0.9790601 1.0028 1.0047 1.00130 10:13
450.0 B 30.50 0.0524050 0.9823019 0.0032809 0.0014422 0.9825236 0.9821920 1.0028 1.0048 1.00132 10:13
450.0 B 31.00 0.0539715 0.9799164 0.0032567 0.0014014 0.9801523 0.9793786 1.0028 1.0048 1.00134 10:13
450.0 B 31.51 0.0556325 0.9789269 0.0032330 0.0013519 0.9789133 0.9788530 1.0028 1.0049 1.00137 10:13
450.0 B 32.00 0.0572050 0.9803928 0.0032369 0.0013517 0.9804277 0.9796639 1.0028 1.0050 1.00139 10:13
450.0 B 32.50 0.0588650 0.9798011 0.0032955 0.0014901 0.9799755 0.9794830 1.0028 1.0050 1.00141 10:14
450.0 B 33.01 0.0605380 0.9775695 0.0032880 0.0014867 0.9776206 0.9776507 1.0028 1.0051 1.00143 10:14
450.0 B 33.50 0.0621685 0.9803902 0.0033122 0.0015232 0.9805454 0.9801333 1.0028 1.0051 1.00145 10:14
450.0 B 34.00 0.0638525 0.9760049 0.0032429 0.0013940 0.9764010 0.9762402 1.0028 1.0052 1.00147 10:14
450.0 B 34.50 0.0655480 0.9777561 0.0032227 0.0013349 0.9781099 0.9774866 1.0028 1.0052 1.00150 10:14
450.0 B 35.00 0.0672570 0.9793186 0.0034195 0.0017497 0.9796347 0.9790516 1.0028 1.0053 1.00152 10:14
450.0 B 35.50 0.0690055 0.9807639 0.0032232 0.0013161 0.9806873 0.9807576 1.0028 1.0054 1.00154 10:14
450.0 B 36.00 0.0707340 0.9798180 0.0032253 0.0013275 0.9800137 0.9796014 1.0028 1.0054 1.00156 10:14
450.0 B 40.00 0.0851105 0.9745567 0.0031339 0.0011285 0.9745498 0.9741475 1.0028 1.0058 1.00173 10:14
450.0 B 32.00 0.0572013 0.9840652 0.0031841 0.0011929 0.9846688 0.9836035 1.0028 1.0050 1.00139 10:15
450.0 B 36.50 0.0725190 0.9709341 0.0033072 0.0015663 0.9707399 0.9711320 1.0028 1.0055 1.00158 10:15
450.0 B 37.00 0.0742830 0.9709393 0.0032888 0.0015269 0.9705790 0.9709108 1.0028 1.0055 1.00160 10:15
450.0 B 37.50 0.0760600 0.9767220 0.0032242 0.0013451 0.9760152 0.9768197 1.0028 1.0056 1.00162 10:15
450.0 B 37.99 0.0778105 0.9747910 0.0031871 0.0012671 0.9750700 0.9749191 1.0028 1.0056 1.00165 10:15
450.0 B 38.50 0.0796450 0.9746421 0.0032073 0.0013182 0.9744328 0.9751871 1.0028 1.0057 1.00167 10:15
450.0 B 39.00 0.0814590 0.9745159 0.0031966 0.0012927 0.9737690 0.9745937 1.0028 1.0057 1.00169 10:15
450.0 B 39.49 0.0832453 0.9754371 0.0031319 0.0011161 0.9754148 0.9754751 1.0028 1.0058 1.00171 10:15
450.0 B 40.00 0.0851105 0.9759012 0.0031467 0.0011534 0.9759680 0.9758774 1.0028 1.0058 1.00173 10:15
450.0 B 40.50 0.0869520 0.9780339 0.0031527 0.0011535 0.9774431 0.9780165 1.0028 1.0059 1.00175 10:15
450.0 B 41.01 0.0888430 0.9760906 0.0031505 0.0011623 0.9760248 0.9762662 1.0028 1.0059 1.00178 10:15
450.0 B 41.49 0.0906325 0.9754533 0.0031490 0.0011629 0.9754075 0.9759206 1.0028 1.0060 1.00180 10:15
450.0 B 42.00 0.0925395 0.9770379 0.0031563 0.0011709 0.9768260 0.9770071 1.0028 1.0060 1.00182 10:15
450.0 B 42.50 0.0944185 0.9774917 0.0031246 0.0010787 0.9776978 0.9777883 1.0027 1.0061 1.00184 10:15
450.0 B 43.00 0.0963070 0.9761720 0.0031603 0.0011881 0.9759069 0.9761082 1.0027 1.0061 1.00186 10:15
450.0 B 43.50 0.0982040 0.9744243 0.0031574 0.0011932 0.9742431 0.9748066 1.0027 1.0062 1.00188 10:15
450.0 B 44.00 0.1001060 0.9757656 0.0031584 0.0011860 0.9759939 0.9757222 1.0027 1.0062 1.00191 10:15
450.0 B 44.51 0.1020550 0.9754633 0.0031649 0.0012054 0.9755173 0.9756380 1.0027 1.0063 1.00193 10:15
450.0 B 45.00 0.1039395 0.9778906 0.0031741 0.0012118 0.9776708 0.9776808 1.0027 1.0063 1.00195 10:15
450.0 B 45.50 0.1058640 0.9778814 0.0031345 0.0011041 0.9775666 0.9782309 1.0027 1.0064 1.00197 10:15
450.0 B 46.01 0.1078325 0.9775656 0.0031388 0.0011186 0.9777579 0.9774962 1.0027 1.0064 1.00199 10:15
450.0 B 46.50 0.1097330 0.9765913 0.0031302 0.0011022 0.9763352 0.9769391 1.0026 1.0065 1.00202 10:15
450.0 B 47.00 0.1116775 0.9755116 0.0031296 0.0011090 0.9754595 0.9755300 1.0026 1.0065 1.00204 10:15
450.0 B 47.51 0.1136625 0.9733282 0.0031381 0.0011494 0.9735634 0.9735231 1.0026 1.0066 1.00206 10:15
450.0 B 48.00 0.1155815 0.9738608 0.0032126 0.0013360 0.9734426 0.9738251 1.0026 1.0066 1.00208 10:15
450.0 B 48.50 0.1175435 0.9713476 0.0032084 0.0013424 0.9715964 0.9716870 1.0026 1.0067 1.00210 10:15
450.0 C 73.01 0.2126850 0.9775062 0.0033312 0.0015802 0.9779587 0.9778175 1.0016 1.0086 1.00261 12:15
450.0 C 75.49 0.2219443 0.9727591 0.0030560 0.0009070 0.9724877 0.9726390 1.0015 1.0087 1.00270 12:15
450.0 C 77.98 0.2312830 0.9722937 0.0031599 0.0012152 0.9718027 0.9729529 1.0014 1.0089 1.00279 12:15
450.0 C 80.49 0.2402590 0.9747577 0.0031701 0.0012239 0.9750371 0.9750471 1.0012 1.0090 1.00287 12:15
450.0 C 83.02 0.2493100 0.9727992 0.0031983 0.0013085 0.9723486 0.9728834 1.0011 1.0091 1.00297 12:15
450.0 C 85.51 0.2578380 0.9787913 0.0032211 0.0013240 0.9780521 0.9787081 1.0010 1.0093 1.00305 12:15
450.0 C 88.01 0.2663250 0.9771287 0.0031637 0.0011899 0.9770084 0.9773516 1.0009 1.0094 1.00314 12:15
450.0 C 90.50 0.2744395 0.9847589 0.0032034 0.0012385 0.9848177 0.9852215 1.0007 1.0095 1.00323 12:15
450.0 C 93.00 0.2824680 0.9839832 0.0034561 0.0017973 0.9833302 0.9839360 1.0006 1.0096 1.00332 12:15
450.0 C 95.49 0.2901080 0.9880469 0.0032304 0.0012842 0.9884528 0.9884528 1.0005 1.0098 1.00341 12:15
450.0 C 98.01 0.2977150 0.9879955 0.0032437 0.0013178 0.9877630 0.9880660 1.0004 1.0099 1.00350 12:15
450.0 C 100.50 0.3048795 0.9947495 0.0032734 0.0013452 0.9949813 0.9948601 1.0002 1.0100 1.00359 12:15
450.0 C 103.00 0.3119310 0.9951568 0.0032414 0.0012624 0.9948576 0.9949687 1.0001 1.0101 1.00368 12:15
450.0 C 105.54 0.3187320 1.0020160 0.0033229 0.0014162 1.0016537 1.0024417 1.0000 1.0102 1.00377 12:15
450.0 C 108.04 0.3252860 1.0002054 0.0033602 0.0015123 0.9996413 1.0004698 0.9999 1.0103 1.00386 12:15
450.0 C 110.53 0.3314550 1.0017825 0.0033279 0.0014293 1.0018337 1.0015508 0.9998 1.0103 1.00395 12:15
450.0 C 113.06 0.3375790 1.0026671 0.0033497 0.0014740 1.0023976 1.0025088 0.9996 1.0104 1.00404 12:15
450.0 C 115.56 0.3432950 1.0107561 0.0033826 0.0014990 1.0109446 1.0113589 0.9995 1.0105 1.00413 12:15
450.0 C 117.94 0.3485705 1.0110044 0.0033389 0.0013961 1.0102766 1.0118632 0.9994 1.0106 1.00421 12:15
450.0 C 120.49 0.3539260 1.0153226 0.0033654 0.0014311 1.0154806 1.0159152 0.9993 1.0107 1.00430 12:15
450.0 C 123.08 0.3591510 1.0144795 0.0033625 0.0014297 1.0132166 1.0141364 0.9992 1.0107 1.00440 12:15
450.0 C 125.41 0.3635820 1.0199807 0.0033876 0.0014534 1.0198871 1.0203925 0.9991 1.0108 1.00448 12:15
450.0 C 128.02 0.3683755 1.0152312 0.0033816 0.0014694 1.0145190 1.0153682 0.9990 1.0109 1.00457 12:15
450.0 C 130.55 0.3727285 1.0205434 0.0035151 0.0017269 1.0206855 1.0200891 0.9989 1.0109 1.00466 12:15
450.0 C 132.95 0.3766515 1.0167453 0.0035123 0.0017413 1.0164897 1.0164897 0.9988 1.0110 1.00475 12:15
585.0 A 25.51 0.0589899 0.9767948 0.0033583 0.0016404 0.9767383 0.9766881 1.0021 1.0041 1.00068 18
585.0 A 28.01 0.0707285 0.9724952 0.0032193 0.0013610 0.9726473 0.9725569 1.0021 1.0045 1.00075 18
585.0 A 30.50 0.0831297 0.9753489 0.0034287 0.0017872 0.9749675 0.9759522 1.0020 1.0048 1.00081 18
585.0 A 33.01 0.0964060 0.9762611 0.0033285 0.0015816 0.9761230 0.9766356 1.0019 1.0051 1.00088 18
585.0 A 33.01 0.0964004 0.9775378 0.0032219 0.0013344 0.9776608 0.9777412 1.0019 1.0051 1.00088 19
585.0 A 35.51 0.1100000 0.9751316 0.0034176 0.0017669 0.9755396 0.9749565 1.0018 1.0054 1.00095 19
585.0 A 38.00 0.1241360 0.9761076 0.0034249 0.0017762 0.9757035 0.9765080 1.0016 1.0056 1.00101 19
585.0 A 40.51 0.1386790 0.9759666 0.0033190 0.0015630 0.9753307 0.9763567 1.0015 1.0059 1.00108 19
585.0 A 42.99 0.1535070 0.9737226 0.0034885 0.0019070 0.9727075 0.9744783 1.0013 1.0061 1.00115 19
585.0 A 45.51 0.1687620 0.9742571 0.0034083 0.0017532 0.9736819 0.9745978 1.0011 1.0064 1.00121 19
585.0 A 48.01 0.1840480 0.9699669 0.0034036 0.0017654 0.9695370 0.9707550 1.0009 1.0066 1.00128 19
585.0 A 50.49 0.1992290 0.9745944 0.0034288 0.0017912 0.9745584 0.9746591 1.0007 1.0069 1.00135 19
585.0 A 53.01 0.2148410 0.9700182 0.0033790 0.0017174 0.9696963 0.9706027 1.0004 1.0071 1.00141 19
585.0 A 55.50 0.2301130 0.9709053 0.0034471 0.0018435 0.9705033 0.9708257 1.0002 1.0073 1.00148 19
585.0 A 58.00 0.2456230 0.9720814 0.0034765 0.0018925 0.9723383 0.9722778 0.9999 1.0075 1.00155 19
585.0 A 60.51 0.2607960 0.9757041 0.0035141 0.0019445 0.9753024 0.9757861 0.9997 1.0077 1.00161 19
585.0 A 63.00 0.2758860 0.9759889 0.0035359 0.0019824 0.9754355 0.9764838 0.9994 1.0079 1.00168 19
585.0 A 65.49 0.2905080 0.9750323 0.0035583 0.0020261 0.9752904 0.9749174 0.9992 1.0080 1.00175 19
585.0 A 68.01 0.3054410 0.9786777 0.0035771 0.0020434 0.9783976 0.9792747 0.9989 1.0082 1.00181 19
585.0 A 70.50 0.3194880 0.9812112 0.0036704 0.0021924 0.9814959 0.9817682 0.9986 1.0084 1.00188 19
585.0 A 73.01 0.3337955 0.9858916 0.0031439 0.0010660 0.9858762 0.9862797 0.9983 1.0086 1.00195 19
585.0 A 75.50 0.3472940 0.9831168 0.0037684 0.0023457 0.9834422 0.9827865 0.9981 1.0087 1.00201 19
585.0 A 78.00 0.3609020 0.9896679 0.0038428 0.0024397 0.9889339 0.9889238 0.9978 1.0089 1.00208 19
585.0 A 80.51 0.3737880 0.9903536 0.0032979 0.0014315 0.9908481 0.9896877 0.9975 1.0090 1.00215 19
585.0 A 82.99 0.3865600 0.9967407 0.0034915 0.0018026 0.9969101 0.9977073 0.9972 1.0091 1.00221 19
585.0 A 85.49 0.3986780 0.9950934 0.0035043 0.0018353 0.9954120 0.9952405 0.9970 1.0093 1.00228 19
585.0 A 88.01 0.4108480 1.0019375 0.0035502 0.0018892 1.0024351 1.0015872 0.9967 1.0094 1.00235 19
585.0 A 90.50 0.4222070 1.0081842 0.0035905 0.0019349 1.0086924 1.0077334 0.9964 1.0095 1.00241 19
585.0 B 16.00 0.0255430 0.9920375 0.0073758 0.0067487 0.9927620 0.9909670 1.0020 1.0028 1.00069 16:18
585.0 B 16.51 0.0271665 0.9767237 0.0060103 0.0052477 0.9770854 0.9765739 1.0020 1.0029 1.00072 16:18
585.0 B 17.01 0.0288015 0.9901842 0.0061153 0.0053453 0.9907935 0.9883562 1.0020 1.0030 1.00074 16:18
585.0 B 17.50 0.0304405 0.9818981 0.0060507 0.0052852 0.9819169 0.9814957 1.0020 1.0030 1.00076 16:18
585.0 B 18.00 0.0321583 0.9835341 0.0054443 0.0045754 0.9836599 0.9832186 1.0020 1.0031 1.00078 16:18
585.0 B 18.51 0.0339534 0.9846978 0.0038025 0.0023943 0.9846709 0.9840288 1.0021 1.0032 1.00080 16:18
585.0 B 18.99 0.0356780 0.9805662 0.0048606 0.0038693 0.9803270 0.9798254 1.0021 1.0032 1.00082 16:18
585.0 B 19.50 0.0375540 0.9831198 0.0064690 0.0057575 0.9844079 0.9823310 1.0021 1.0033 1.00084 16:18
585.0 B 19.99 0.0393896 0.9811273 0.0034708 0.0018393 0.9818068 0.9803720 1.0021 1.0034 1.00087 16:18
585.0 B 20.49 0.0413050 0.9797485 0.0045184 0.0034317 0.9807105 0.9782118 1.0021 1.0035 1.00089 16:18
585.0 B 21.00 0.0433010 0.9808455 0.0032101 0.0012831 0.9813829 0.9804496 1.0021 1.0035 1.00091 16:18
585.0 B 21.00 0.0433030 0.9735822 0.0047943 0.0038019 0.9745290 0.9735355 1.0021 1.0035 1.00091 16:19
585.0 B 21.50 0.0452930 0.9764804 0.0048290 0.0038389 0.9774763 0.9761716 1.0021 1.0036 1.00093 16:19
585.0 B 22.00 0.0473220 0.9837437 0.0048829 0.0038901 0.9835056 0.9829836 1.0021 1.0037 1.00095 16:19
585.0 B 22.50 0.0493880 0.9686277 0.0048355 0.0038649 0.9700259 0.9681389 1.0021 1.0037 1.00097 16:19
585.0 B 23.01 0.0515320 0.9773534 0.0048618 0.0038781 0.9764766 0.9766974 1.0021 1.0038 1.00100 16:19
585.0 B 23.51 0.0536700 0.9814079 0.0048937 0.0039090 0.9822760 0.9808705 1.0021 1.0039 1.00102 16:19
585.0 B 23.99 0.0557443 0.9794792 0.0036074 0.0020926 0.9798466 0.9792241 1.0021 1.0039 1.00104 16:19
585.0 B 24.50 0.0579960 0.9773975 0.0043307 0.0031871 0.9786992 0.9766109 1.0021 1.0040 1.00106 16:19
585.0 B 24.99 0.0601855 0.9780946 0.0035655 0.0020255 0.9777022 0.9774713 1.0021 1.0041 1.00108 16:19
585.0 B 25.50 0.0625010 0.9815819 0.0032484 0.0013714 0.9814475 0.9818692 1.0021 1.0041 1.00110 16:19
585.0 B 26.00 0.0648030 0.9807911 0.0032224 0.0013138 0.9803502 0.9811235 1.0021 1.0042 1.00113 16:19
585.0 B 26.51 0.0671860 0.9762219 0.0034248 0.0017754 0.9759386 0.9763704 1.0021 1.0043 1.00115 16:19
585.0 B 27.00 0.0694970 0.9778321 0.0034364 0.0017898 0.9773245 0.9778869 1.0021 1.0043 1.00117 16:19
585.0 B 27.49 0.0718400 0.9760757 0.0033927 0.0017134 0.9761563 0.9764576 1.0021 1.0044 1.00119 16:19
585.0 B 28.00 0.0743090 0.9746732 0.0034422 0.0018162 0.9744052 0.9748974 1.0021 1.0045 1.00121 16:19
585.0 B 28.50 0.0767610 0.9714102 0.0034430 0.0018335 0.9718537 0.9714419 1.0020 1.0045 1.00124 16:19
585.0 B 29.01 0.0792900 0.9751088 0.0034729 0.0018717 0.9747433 0.9756675 1.0020 1.0046 1.00126 16:19
585.0 B 29.51 0.0817960 0.9765508 0.0034800 0.0018781 0.9764880 0.9767995 1.0020 1.0047 1.00128 16:19
585.0 B 29.99 0.0842220 0.9746776 0.0034872 0.0019001 0.9746293 0.9746896 1.0020 1.0047 1.00130 16:19
585.0 B 30.50 0.0868330 0.9709999 0.0034684 0.0018827 0.9707473 0.9709784 1.0020 1.0048 1.00132 16:19
585.0 B 31.00 0.0894140 0.9730174 0.0035227 0.0019719 0.9722847 0.9726364 1.0020 1.0048 1.00134 16:19
585.0 B 31.49 0.0919630 0.9723910 0.0035566 0.0020345 0.9721604 0.9723312 1.0019 1.0049 1.00136 16:19
585.0 B 32.00 0.0946480 0.9697270 0.0035705 0.0020701 0.9697345 0.9700159 1.0019 1.0050 1.00139 16:19
585.0 B 32.51 0.0973910 0.9752852 0.0036215 0.0021341 0.9747495 0.9750912 1.0019 1.0050 1.00141 16:19
585.0 B 32.99 0.0999930 0.9742755 0.0036496 0.0021855 0.9736705 0.9743339 1.0019 1.0051 1.00143 16:19
585.0 B 33.49 0.1027090 0.9720818 0.0034504 0.0018441 0.9725046 0.9720423 1.0019 1.0051 1.00145 16:19
585.0 B 33.99 0.1054280 0.9736435 0.0034952 0.0019196 0.9736970 0.9744509 1.0018 1.0052 1.00147 16:19
585.0 B 34.51 0.1082180 0.9727335 0.0035407 0.0020052 0.9725008 0.9728326 1.0018 1.0052 1.00150 16:19
585.0 B 35.00 0.1109788 0.9721592 0.0029744 0.0005842 0.9722558 0.9723161 1.0018 1.0053 1.00152 16:19
585.0 B 31.49 0.0919630 0.9690749 0.0035974 0.0021188 0.9687136 0.9693466 1.0019 1.0049 1.00136 16:20
585.0 B 35.00 0.1109650 0.9699524 0.0034340 0.0018234 0.9696822 0.9705367 1.0018 1.0053 1.00152 16:20
585.0 B 35.50 0.1137450 0.9722321 0.0031758 0.0012565 0.9720710 0.9729457 1.0017 1.0054 1.00154 16:20
585.0 B 36.50 0.1193930 0.9700729 0.0031250 0.0011384 0.9697143 0.9703075 1.0017 1.0055 1.00158 16:20
585.0 B 37.50 0.1250730 0.9740067 0.0031338 0.0011325 0.9737426 0.9743661 1.0016 1.0056 1.00162 16:20
585.0 B 38.50 0.1308100 0.9723455 0.0031336 0.0011447 0.9722303 0.9724616 1.0016 1.0057 1.00167 16:20
585.0 B 39.51 0.1366620 0.9713857 0.0031362 0.0011592 0.9713111 0.9714519 1.0015 1.0058 1.00171 16:20
585.0 B 40.50 0.1424570 0.9738015 0.0031382 0.0011461 0.9734396 0.9750390 1.0014 1.0059 1.00175 16:20
585.0 B 41.50 0.1483540 0.9694400 0.0031217 0.0011344 0.9692206 0.9695929 1.0014 1.0060 1.00180 16:20
585.0 B 42.00 0.1513210 0.9707284 0.0032558 0.0014559 0.9704379 0.9711924 1.0013 1.0060 1.00182 16:20
585.0 B 42.50 0.1542980 0.9715187 0.0032750 0.0014937 0.9711984 0.9720234 1.0013 1.0061 1.00184 16:20
585.0 B 43.00 0.1572800 0.9718100 0.0032446 0.0014240 0.9713896 0.9719429 1.0012 1.0061 1.00186 16:20
585.0 B 43.50 0.1602740 0.9716276 0.0032448 0.0014256 0.9713754 0.9722911 1.0012 1.0062 1.00188 16:20
585.0 B 44.01 0.1633330 0.9727484 0.0032545 0.0014406 0.9718785 0.9727640 1.0012 1.0062 1.00191 16:20
585.0 B 44.51 0.1663460 0.9711091 0.0032564 0.0014549 0.9714418 0.9715625 1.0011 1.0063 1.00193 16:20
585.0 B 45.00 0.1693040 0.9672428 0.0032498 0.0014633 0.9668832 0.9672354 1.0011 1.0063 1.00195 16:20
585.0 B 45.50 0.1723310 0.9727545 0.0032769 0.0014906 0.9725850 0.9732592 1.0010 1.0064 1.00197 16:20
585.0 B 46.01 0.1754150 0.9723488 0.0033006 0.0015443 0.9719811 0.9725246 1.0010 1.0064 1.00199 16:20
585.0 B 46.51 0.1784560 0.9719793 0.0032853 0.0015134 0.9719771 0.9721180 1.0010 1.0065 1.00202 16:20
585.0 B 47.01 0.1814970 0.9672220 0.0032746 0.0015176 0.9669949 0.9676692 1.0009 1.0065 1.00204 16:20
585.0 C 73.01 0.3340240 0.9886354 0.0031525 0.0010685 0.9885793 0.9886297 0.9983 1.0086 1.00261 17:20
585.0 C 77.98 0.3610000 0.9940495 0.0032418 0.0012713 0.9943920 0.9946442 0.9978 1.0089 1.00279 17:20
585.0 C 83.02 0.3869730 0.9942429 0.0032646 0.0013271 0.9941451 0.9943369 0.9972 1.0091 1.00297 17:20
585.0 C 93.00 0.4337730 1.0113051 0.0033768 0.0014826 1.0115081 1.0111144 0.9961 1.0096 1.00332 17:20
585.0 C 98.01 0.4549290 1.0197208 0.0034455 0.0015853 1.0197970 1.0194234 0.9956 1.0099 1.00350 17:20
585.0 C 103.00 0.4745290 1.0253464 0.0034891 0.0016468 1.0252515 1.0258172 0.9951 1.0101 1.00368 17:20
585.0 C 108.04 0.4927065 1.0315147 0.0034928 0.0016198 1.0309000 1.0315567 0.9946 1.0103 1.00386 17:20
585.0 C 110.51 0.5009290 1.0366833 0.0037493 0.0020940 1.0369012 1.0367396 0.9943 1.0103 1.00395 17:20
585.0 C 112.92 0.5088660 1.0373814 0.0037981 0.0021771 1.0370240 1.0370038 0.9941 1.0104 1.00403 17:20
585.0 C 115.56 0.5169760 1.0464384 0.0037664 0.0020809 1.0461100 1.0461504 0.9939 1.0105 1.00413 17:20
585.0 C 117.94 0.5240630 1.0435371 0.0037736 0.0021070 1.0425754 1.0436870 0.9937 1.0106 1.00421 17:20
585.0 C 120.49 0.5311680 1.0500406 0.0038130 0.0021485 1.0499556 1.0500263 0.9934 1.0107 1.00430 17:20
585.0 C 123.08 0.5381580 1.0462104 0.0038297 0.0021944 1.0461554 1.0466304 0.9932 1.0107 1.00440 17:20
585.0 C 125.47 0.5441910 1.0531551 0.0038643 0.0022250 1.0534457 1.0533142 0.9930 1.0108 1.00448 17:20
585.0 C 128.02 0.5503850 1.0594828 0.0039111 0.0022790 1.0590795 1.0595951 0.9928 1.0109 1.00457 17:20
585.0 C 130.55 0.5561220 1.0655775 0.0039842 0.0023780 1.0653572 1.0657110 0.9926 1.0109 1.00466 17:20
585.0 C 132.95 0.5613120 1.0631131 0.0039684 0.0023614 1.0626419 1.0630564 0.9925 1.0110 1.00475 17:20
585.0 C 135.53 0.5664780 1.0605948 0.0039727 0.0023788 1.0607109 1.0607816 0.9923 1.0110 1.00484 17:20
720.0 A 38.00 0.1835320 0.9646266 0.0031997 0.0013652 0.9641089 0.9652050 1.0005 1.0056 1.00125 25
720.0 A 40.50 0.2044540 0.9607026 0.0030995 0.0011402 0.9602925 0.9613487 1.0002 1.0059 1.00133 25
720.0 A 43.00 0.2257622 0.9652100 0.0030940 0.0010901 0.9652624 0.9649908 0.9999 1.0061 1.00141 25
720.0 A 45.51 0.2470440 0.9687574 0.0034748 0.0019047 0.9688613 0.9687204 0.9995 1.0064 1.00150 25
720.0 A 48.00 0.2685660 0.9733775 0.0034327 0.0018046 0.9734929 0.9732312 0.9992 1.0066 1.00158 25
720.0 A 50.50 0.2900500 0.9769010 0.0034599 0.0018389 0.9772770 0.9770656 0.9989 1.0069 1.00166 25
720.0 A 53.01 0.3120240 0.9788413 0.0034857 0.0018781 0.9793947 0.9785185 0.9985 1.0071 1.00174 25
720.0 A 55.50 0.3331570 0.9828942 0.0035176 0.0019181 0.9825708 0.9832860 0.9981 1.0073 1.00182 25
720.0 A 58.00 0.3542690 0.9825657 0.0035633 0.0020020 0.9833200 0.9825140 0.9977 1.0075 1.00191 25
720.0 A 60.50 0.3749090 0.9813336 0.0035847 0.0020452 0.9815804 0.9809053 0.9973 1.0077 1.00199 25
720.0 A 63.00 0.3954090 0.9939348 0.0035217 0.0018739 0.9936886 0.9946260 0.9969 1.0079 1.00207 25
720.0 A 65.51 0.4154250 0.9954105 0.0034484 0.0017244 0.9957427 0.9958637 0.9965 1.0080 1.00215 25
720.0 A 68.01 0.4351040 1.0058807 0.0036075 0.0019769 1.0060324 1.0063046 0.9961 1.0082 1.00223 25
720.0 A 70.49 0.4540100 1.0055769 0.0036602 0.0020728 1.0055462 1.0058387 0.9957 1.0084 1.00232 25
720.0 A 73.01 0.4729090 1.0123620 0.0033713 0.0014635 1.0126344 1.0127453 0.9953 1.0086 1.00240 25
720.0 A 75.50 0.4908095 1.0159904 0.0038329 0.0023240 1.0159223 1.0173748 0.9949 1.0087 1.00248 25
720.0 A 78.00 0.5084610 1.0197175 0.0036386 0.0019701 1.0201291 1.0203914 0.9945 1.0089 1.00256 25
720.0 A 80.50 0.5253580 1.0221205 0.0037083 0.0020854 1.0215015 1.0230755 0.9941 1.0090 1.00265 25
720.0 A 83.00 0.5418910 1.0294028 0.0037935 0.0022031 1.0295444 1.0301095 0.9937 1.0091 1.00273 25
720.0 A 88.01 0.5731690 1.0393683 0.0041281 0.0027053 1.0392379 1.0389956 0.9929 1.0094 1.00289 25
720.0 A 85.51 0.5577850 1.0309148 0.0040623 0.0026338 1.0307476 1.0317569 0.9933 1.0093 1.00281 25
720.0 A 90.50 0.5878440 1.0381085 0.0039131 0.0023692 1.0370291 1.0392298 0.9925 1.0095 1.00297 25
720.0 A 93.01 0.6021810 1.0490033 0.0040068 0.0024801 1.0490754 1.0499133 0.9922 1.0096 1.00306 25
720.0 A 95.50 0.6157280 1.0448194 0.0040675 0.0025923 1.0438606 1.0456681 0.9918 1.0098 1.00314 25
720.0 A 97.99 0.6288350 1.0572298 0.0039379 0.0023340 1.0560221 1.0587287 0.9914 1.0099 1.00322 25
720.0 A 100.50 0.6414395 1.0535853 0.0040650 0.0025561 1.0524806 1.0545612 0.9911 1.0100 1.00330 25
720.0 A 103.00 0.6535545 1.0661627 0.0040782 0.0025301 1.0656959 1.0677363 0.9907 1.0101 1.00338 25
720.0 A 105.51 0.6650763 1.0640991 0.0037886 0.0020403 1.0629223 1.0655691 0.9903 1.0102 1.00347 25
720.0 A 108.00 0.6761070 1.0664043 0.0039979 0.0023975 1.0664828 1.0677052 0.9900 1.0103 1.00355 25
720.0 B 22.00 0.0711310 0.9741122 0.0038293 0.0024745 0.9744020 0.9736693 1.0016 1.0037 1.00095 21:25
720.0 B 22.50 0.0741950 0.9719335 0.0037407 0.0023433 0.9721336 0.9714612 1.0016 1.0037 1.00097 21:25
720.0 B 23.00 0.0773145 0.9676939 0.0032977 0.0015642 0.9676230 0.9681149 1.0016 1.0038 1.00100 21:25
720.0 B 23.51 0.0805450 0.9729626 0.0034714 0.0018791 0.9725683 0.9730602 1.0016 1.0039 1.00102 21:25
720.0 B 24.00 0.0836997 0.9701173 0.0032018 0.0013346 0.9702593 0.9700083 1.0016 1.0039 1.00104 21:25
720.0 B 24.50 0.0869600 0.9748080 0.0038307 0.0024743 0.9740808 0.9753258 1.0015 1.0040 1.00106 21:25
720.0 B 25.01 0.0903350 0.9736854 0.0032166 0.0013469 0.9735051 0.9736055 1.0015 1.0041 1.00108 21:25
720.0 B 25.50 0.0936160 0.9693587 0.0034028 0.0017669 0.9695489 0.9698401 1.0015 1.0041 1.00110 21:25
720.0 B 26.00 0.0970150 0.9758948 0.0034306 0.0017882 0.9762230 0.9760221 1.0015 1.0042 1.00113 21:25
720.0 B 26.51 0.1005170 0.9736967 0.0034289 0.0017958 0.9734479 0.9738998 1.0014 1.0043 1.00115 21:25
720.0 B 27.00 0.1039310 0.9743529 0.0034336 0.0018015 0.9737291 0.9748238 1.0014 1.0043 1.00117 21:25
720.0 B 27.50 0.1074490 0.9666961 0.0034307 0.0018328 0.9671669 0.9666848 1.0014 1.0044 1.00119 21:25
720.0 B 28.00 0.1110120 0.9662562 0.0034356 0.0018441 0.9664596 0.9657665 1.0013 1.0045 1.00121 21:25
720.0 B 28.50 0.1146070 0.9718832 0.0033502 0.0016500 0.9714821 0.9725368 1.0013 1.0045 1.00124 21:25
720.0 B 29.00 0.1182395 0.9709269 0.0032697 0.0014854 0.9711770 0.9712372 1.0013 1.0046 1.00126 21:25
720.0 B 29.51 0.1219330 0.9746289 0.0033756 0.0016869 0.9741873 0.9753728 1.0012 1.0047 1.00128 21:25
720.0 B 29.99 0.1255400 0.9700041 0.0033780 0.0017155 0.9695857 0.9701785 1.0012 1.0047 1.00130 21:25
720.0 B 30.50 0.1293540 0.9710722 0.0034004 0.0017538 0.9708579 0.9709483 1.0011 1.0048 1.00132 21:25
720.0 B 31.00 0.1331265 0.9699236 0.0033924 0.0017440 0.9699636 0.9701846 1.0011 1.0048 1.00134 21:25
720.0 B 31.51 0.1369420 0.9718919 0.0033121 0.0015713 0.9720699 0.9726327 1.0011 1.0049 1.00137 21:25
720.0 B 32.01 0.1407790 0.9702006 0.0033310 0.0016199 0.9699154 0.9704883 1.0010 1.0050 1.00139 21:25
720.0 B 32.51 0.1446450 0.9722552 0.0033618 0.0016715 0.9718350 0.9726189 1.0010 1.0050 1.00141 21:25
720.0 B 33.50 0.1523750 0.9693430 0.0035424 0.0020228 0.9693586 0.9696300 1.0009 1.0051 1.00145 21:25
720.0 B 33.01 0.1485370 0.9702324 0.0035201 0.0019796 0.9696803 0.9705447 1.0009 1.0051 1.00143 21:25
720.0 B 34.01 0.1563975 0.9712030 0.0029620 0.0005332 0.9707618 0.9717469 1.0008 1.0052 1.00147 21:25
720.0 B 30.50 0.1293540 0.9676110 0.0034783 0.0019163 0.9678736 0.9670296 1.0011 1.0048 1.00132 21:26
720.0 B 34.01 0.1563965 0.9713724 0.0032924 0.0015322 0.9709327 0.9716464 1.0008 1.0052 1.00147 21:26
720.0 B 34.51 0.1603680 0.9722852 0.0034356 0.0018153 0.9721490 0.9721490 1.0008 1.0052 1.00150 21:26
720.0 B 35.00 0.1642830 0.9716153 0.0034234 0.0017953 0.9709388 0.9715219 1.0007 1.0053 1.00152 21:26
720.0 B 35.50 0.1682900 0.9667647 0.0034025 0.0017791 0.9665011 0.9670239 1.0007 1.0054 1.00154 21:26
720.0 B 36.00 0.1723240 0.9626418 0.0032351 0.0014579 0.9626705 0.9625096 1.0006 1.0054 1.00156 21:26
720.0 B 36.50 0.1763910 0.9708993 0.0032732 0.0014934 0.9709007 0.9708605 1.0006 1.0055 1.00158 21:26
720.0 B 37.00 0.1804730 0.9728233 0.0032769 0.0014902 0.9728715 0.9733039 1.0005 1.0055 1.00160 21:26
720.0 B 37.50 0.1845700 0.9755581 0.0034609 0.0018473 0.9747884 0.9759046 1.0005 1.0056 1.00162 21:26
720.0 B 38.01 0.1887650 0.9732402 0.0034638 0.0018636 0.9732599 0.9733806 1.0004 1.0056 1.00165 21:26
720.0 B 38.50 0.1928180 0.9742939 0.0034836 0.0018954 0.9739199 0.9748753 1.0003 1.0057 1.00167 21:26
720.0 B 39.00 0.1969870 0.9686258 0.0034584 0.0018753 0.9684690 0.9684790 1.0003 1.0057 1.00169 21:26
720.0 B 39.49 0.2010670 0.9644837 0.0034577 0.0018930 0.9641196 0.9644516 1.0002 1.0058 1.00171 21:26
720.0 B 40.00 0.2053198 0.9659663 0.0031099 0.0011285 0.9657289 0.9661111 1.0002 1.0058 1.00173 21:26
720.0 B 40.50 0.2095208 0.9662932 0.0032110 0.0013809 0.9658652 0.9675450 1.0001 1.0059 1.00175 21:26
720.0 B 41.50 0.2179393 0.9670638 0.0032172 0.0013906 0.9664139 0.9681643 1.0000 1.0060 1.00180 21:26
720.0 B 42.50 0.2263850 0.9614584 0.0030929 0.0011165 0.9612380 0.9620630 0.9999 1.0061 1.00184 21:26
720.0 B 43.50 0.2348887 0.9656638 0.0031927 0.0013419 0.9655093 0.9666966 0.9997 1.0062 1.00188 21:26
720.0 B 44.51 0.2434940 0.9616234 0.0034199 0.0018367 0.9612882 0.9625360 0.9996 1.0063 1.00193 21:26
720.0 B 39.49 0.2011110 0.9660491 0.0030798 0.0010421 0.9654071 0.9667146 1.0002 1.0058 1.00171 23:26
720.0 B 40.00 0.2052395 0.9647248 0.0031906 0.0013431 0.9646527 0.9647131 1.0002 1.0058 1.00173 23:26
720.0 B 40.50 0.2094290 0.9693155 0.0033018 0.0015638 0.9681184 0.9698787 1.0001 1.0059 1.00175 23:26
720.0 B 41.01 0.2137240 0.9695154 0.0030967 0.0010629 0.9689533 0.9701805 1.0000 1.0059 1.00178 23:26
720.0 B 41.50 0.2178400 0.9664837 0.0030935 0.0010784 0.9663938 0.9670779 1.0000 1.0060 1.00180 23:26
720.0 B 42.00 0.2221917 0.9663271 0.0030915 0.0010738 0.9661121 0.9667761 0.9999 1.0060 1.00182 23:26
720.0 B 42.50 0.2264245 0.9704908 0.0031500 0.0012025 0.9703734 0.9709368 0.9999 1.0061 1.00184 23:26
720.0 B 43.00 0.2306683 0.9709123 0.0031139 0.0011011 0.9711883 0.9710676 0.9998 1.0061 1.00186 23:26
720.0 B 43.50 0.2347855 0.9652795 0.0031056 0.0011221 0.9656099 0.9655898 0.9997 1.0062 1.00188 23:26
720.0 B 43.98 0.2390083 0.9663315 0.0030940 0.0010811 0.9663042 0.9665758 0.9997 1.0062 1.00191 23:26
720.0 B 44.49 0.2433460 0.9636808 0.0030700 0.0010327 0.9639951 0.9636429 0.9996 1.0063 1.00193 23:26
720.0 B 45.00 0.2476930 0.9687952 0.0032652 0.0014882 0.9678090 0.9687449 0.9995 1.0063 1.00195 23:26
720.0 B 45.50 0.2519655 0.9676908 0.0030942 0.0010707 0.9673215 0.9677945 0.9995 1.0064 1.00197 23:26
720.0 C 73.01 0.4728750 1.0132673 0.0033744 0.0014649 1.0136127 1.0134413 0.9953 1.0086 1.00574 22:26
720.0 C 75.49 0.4907600 1.0159889 0.0036603 0.0020268 1.0164872 1.0158719 0.9949 1.0087 1.00593 22:26
720.0 C 77.98 0.5082920 1.0186031 0.0037132 0.0021095 1.0186561 1.0190798 0.9945 1.0089 1.00613 22:26
720.0 C 80.49 0.5253210 1.0191966 0.0037197 0.0021183 1.0187368 1.0192716 0.9941 1.0090 1.00632 22:26
720.0 C 83.02 0.5420280 1.0351138 0.0038171 0.0022197 1.0353568 1.0356595 0.9937 1.0091 1.00652 22:26
720.0 C 85.51 0.5578610 1.0314150 0.0036100 0.0018595 1.0315147 1.0321304 0.9933 1.0093 1.00672 22:26
720.0 C 88.01 0.5732110 1.0346324 0.0036570 0.0019338 1.0348470 1.0349479 0.9929 1.0094 1.00692 22:26
720.0 C 90.50 0.5879015 1.0423309 0.0037075 0.0019919 1.0422785 1.0433485 0.9925 1.0095 1.00711 22:26
720.0 C 93.00 0.6021570 1.0463912 0.0040435 0.0025487 1.0459658 1.0476013 0.9922 1.0096 1.00731 22:26
720.0 C 95.48 0.6156630 1.0452371 0.0041082 0.0026542 1.0445977 1.0466173 0.9918 1.0098 1.00750 22:26
720.0 C 98.01 0.6289860 1.0602180 0.0042380 0.0028007 1.0599910 1.0615564 0.9914 1.0099 1.00770 22:26
720.0 C 100.50 0.6415080 1.0491031 0.0042682 0.0028830 1.0487335 1.0503697 0.9911 1.0100 1.00790 22:26
720.0 C 103.00 0.6535620 1.0581081 0.0043825 0.0030216 1.0567565 1.0592212 0.9907 1.0101 1.00809 22:26
720.0 C 105.54 0.6652482 1.0623240 0.0036816 0.0018433 1.0613161 1.0636497 0.9903 1.0102 1.00829 22:26
720.0 C 108.04 0.6763000 1.0693524 0.0039518 0.0023077 1.0682104 1.0719485 0.9900 1.0103 1.00849 22:26
720.0 C 113.06 0.6969180 1.0790413 0.0040944 0.0025070 1.0762983 1.0820980 0.9894 1.0104 1.00888 22:26
720.0 C 117.94 0.7151478 1.0796897 0.0038773 0.0021312 1.0779363 1.0813521 0.9888 1.0106 1.00927 22:26
720.0 C 123.08 0.7324783 1.0923824 0.0042034 0.0026322 1.0899490 1.0943556 0.9882 1.0107 1.00967 22:26
720.0 C 128.02 0.7473760 1.0933326 0.0049234 0.0036717 1.0916709 1.0950776 0.9876 1.0109 1.01006 22:26
720.0 C 103.00 0.6536140 1.0586634 0.0035405 0.0015647 1.0578373 1.0601909 0.9907 1.0101 1.00809 24:26
720.0 C 105.54 0.6651875 1.0626382 0.0037926 0.0020546 1.0612454 1.0642255 0.9903 1.0102 1.00829 24:26
720.0 C 108.04 0.6763630 1.0704952 0.0036492 0.0017330 1.0688671 1.0719586 0.9900 1.0103 1.00849 24:26
720.0 C 110.53 0.6866935 1.0711507 0.0036198 0.0016664 1.0697157 1.0733629 0.9897 1.0103 1.00868 24:26
720.0 C 113.06 0.6969720 1.0725670 0.0036527 0.0017287 1.0712968 1.0741360 0.9893 1.0104 1.00888 24:26
720.0 C 115.56 0.7064030 1.0809520 0.0036830 0.0017460 1.0790119 1.0827710 0.9890 1.0105 1.00908 24:26
720.0 C 117.94 0.7151715 1.0819843 0.0038037 0.0019829 1.0803819 1.0838685 0.9888 1.0106 1.00927 24:26
720.0 C 120.49 0.7238633 1.0921441 0.0037581 0.0018407 1.0909698 1.0947700 0.9885 1.0107 1.00947 24:26
720.0 C 123.08 0.7324570 1.0916941 0.0038177 0.0019618 1.0908485 1.0931832 0.9882 1.0107 1.00967 24:26
720.0 C 125.59 0.7401587 1.0972509 0.0038053 0.0019091 1.0957780 1.0998616 0.9879 1.0108 1.00987 24:26
720.0 C 128.02 0.7473605 1.0963493 0.0037696 0.0018417 1.0953101 1.0976150 0.9876 1.0109 1.01006 24:26
720.0 C 130.65 0.7545720 1.1084809 0.0042663 0.0026726 1.1063694 1.1117171 0.9874 1.0109 1.01027 24:26
720.0 C 132.84 0.7602995 1.1015972 0.0038208 0.0019175 1.0995434 1.1032032 0.9872 1.0110 1.01044 24:26
855.0 A 43.00 0.3068808 0.9736281 0.0034505 0.0018370 0.9735929 0.9742972 0.9985 1.0061 1.00141 29:30
855.0 A 45.51 0.3353810 0.9717089 0.0034596 0.0018630 0.9718503 0.9722428 0.9981 1.0064 1.00150 29:30
855.0 A 48.00 0.3638638 0.9799762 0.0034980 0.0018955 0.9800560 0.9803378 0.9976 1.0066 1.00158 29:30
855.0 A 50.50 0.3916478 0.9835059 0.0035050 0.0018919 0.9838219 0.9838219 0.9972 1.0069 1.00166 29:30
855.0 A 53.01 0.4200934 0.9912913 0.0036116 0.0020494 0.9917921 0.9912482 0.9967 1.0071 1.00174 29:30
855.0 A 55.50 0.4471102 0.9965778 0.0035876 0.0019830 0.9969147 0.9968946 0.9962 1.0073 1.00182 29:30
855.0 A 58.00 0.4748240 0.9999866 0.0036985 0.0021632 1.0004475 0.9997926 0.9957 1.0075 1.00191 29:30
855.0 A 60.50 0.5011400 1.0073524 0.0036418 0.0020322 1.0078512 1.0074582 0.9952 1.0077 1.00199 29:30
855.0 A 63.00 0.5274490 1.0089481 0.0036678 0.0020715 1.0092304 1.0095933 0.9947 1.0079 1.00207 29
855.0 A 65.49 0.5523530 1.0182250 0.0037257 0.0021331 1.0178683 1.0192493 0.9942 1.0080 1.00215 29
855.0 A 68.00 0.5774870 1.0301272 0.0037952 0.0022029 1.0301485 1.0307837 0.9937 1.0082 1.00223 29
855.0 A 70.50 0.6011030 1.0234287 0.0038004 0.0022398 1.0234151 1.0245848 0.9932 1.0084 1.00232 29
855.0 A 73.01 0.6248930 1.0335935 0.0038836 0.0023383 1.0336637 1.0342991 0.9927 1.0086 1.00240 29
855.0 A 75.50 0.6468010 1.0380392 0.0044521 0.0031817 1.0378010 1.0394149 0.9922 1.0087 1.00248 29
855.0 A 78.00 0.6689750 1.0421253 0.0040191 0.0025256 1.0420928 1.0429504 0.9917 1.0089 1.00256 29
855.0 A 80.50 0.6894590 1.0339820 0.0068290 0.0060838 1.0339727 1.0350221 0.9912 1.0090 1.00265 29
855.0 A 83.01 0.7101040 1.0541955 0.0038491 0.0021940 1.0538435 1.0547315 0.9907 1.0091 1.00273 29
855.0 A 85.49 0.7289770 1.0615129 0.0039116 0.0022714 1.0614001 1.0625507 0.9902 1.0093 1.00281 29
855.0 A 88.01 0.7481790 1.0673896 0.0043160 0.0028938 1.0680159 1.0684802 0.9897 1.0094 1.00289 29
855.0 A 90.50 0.7656390 1.0636958 0.0041173 0.0026017 1.0635486 1.0648610 0.9892 1.0095 1.00297 29
855.0 A 85.51 0.7295100 1.0586937 0.0040298 0.0024803 1.0588768 1.0595934 0.9902 1.0093 1.00281 29
855.0 B 20.50 0.0867490 0.9521937 0.0055039 0.0039732 0.9518900 0.9528132 1.0013 1.0035 1.00089 27:29
855.0 B 21.00 0.0907760 0.9673311 0.0055651 0.0039998 0.9668622 0.9678657 1.0012 1.0035 1.00091 27:29
855.0 B 21.50 0.0948800 0.9666016 0.0055169 0.0039354 0.9665672 0.9671492 1.0012 1.0036 1.00093 27:29
855.0 B 22.00 0.0990460 0.9703797 0.0056618 0.0041219 0.9702266 0.9707987 1.0012 1.0037 1.00095 27:29
855.0 B 22.50 0.1032810 0.9572282 0.0047837 0.0028676 0.9570079 0.9576603 1.0011 1.0037 1.00097 27:29
855.0 B 23.00 0.1075880 0.9548519 0.0055648 0.0040471 0.9546740 0.9549250 1.0011 1.0038 1.00100 27:29
855.0 B 23.51 0.1120430 0.9625239 0.0056027 0.0040702 0.9630112 0.9626397 1.0011 1.0039 1.00102 27:29
855.0 B 23.99 0.1162750 0.9574992 0.0055943 0.0040776 0.9569777 0.9581523 1.0010 1.0039 1.00104 27:29
855.0 B 24.50 0.1208660 0.9533894 0.0047685 0.0028627 0.9536594 0.9539104 1.0010 1.0040 1.00106 27:29
855.0 B 25.01 0.1255170 0.9601213 0.0056153 0.0040966 0.9602309 0.9604417 1.0009 1.0041 1.00108 27:29
855.0 B 25.50 0.1300190 0.9624569 0.0056392 0.0041206 0.9623194 0.9628315 1.0009 1.0041 1.00110 27:29
855.0 B 26.01 0.1347770 0.9672403 0.0056860 0.0041668 0.9670245 0.9674864 1.0008 1.0042 1.00113 27:29
855.0 B 26.51 0.1394995 0.9621347 0.0048286 0.0029162 0.9621596 0.9625211 1.0008 1.0043 1.00115 27:29
855.0 B 26.99 0.1440520 0.9555601 0.0055432 0.0040146 0.9557120 0.9561338 1.0007 1.0043 1.00117 27:29
855.0 B 27.50 0.1489790 0.9571315 0.0055765 0.0040546 0.9568919 0.9575548 1.0007 1.0044 1.00119 27:29
855.0 B 28.00 0.1538450 0.9650308 0.0056775 0.0041633 0.9648122 0.9653848 1.0006 1.0045 1.00121 27:29
855.0 B 28.50 0.1587585 0.9630825 0.0048222 0.0029005 0.9625420 0.9633356 1.0006 1.0045 1.00124 27:29
855.0 B 29.00 0.1637160 0.9605651 0.0076363 0.0065992 0.9604679 0.9612314 1.0005 1.0046 1.00126 27:29
855.0 B 29.50 0.1687230 0.9641363 0.0056855 0.0041776 0.9637786 0.9646326 1.0004 1.0047 1.00128 27:29
855.0 B 30.01 0.1738790 0.9708458 0.0057422 0.0042299 0.9702790 0.9712133 1.0004 1.0047 1.00130 27:29
855.0 B 30.50 0.1788625 0.9687665 0.0048865 0.0029768 0.9690291 0.9691899 1.0003 1.0048 1.00132 27:29
855.0 B 31.00 0.1839800 0.9748489 0.0057829 0.0042704 0.9743948 0.9746861 1.0003 1.0048 1.00134 27:29
855.0 B 31.51 0.1892550 0.9667922 0.0057588 0.0042672 0.9668042 0.9670957 1.0002 1.0049 1.00137 27:29
855.0 B 32.00 0.1943480 0.9668608 0.0057857 0.0043032 0.9666291 0.9671617 1.0001 1.0050 1.00139 27:29
855.0 B 32.50 0.1997365 0.9638492 0.0042175 0.0017098 0.9639256 0.9644181 1.0001 1.0050 1.00141 27:29
855.0 B 33.01 0.2051140 0.9677125 0.0043006 0.0018739 0.9675796 0.9678711 1.0000 1.0051 1.00143 27:29
855.0 B 33.50 0.2103040 0.9623940 0.0042730 0.0018545 0.9624134 0.9627752 0.9999 1.0051 1.00145 27:29
855.0 B 34.00 0.2156320 0.9643356 0.0042836 0.0018628 0.9640371 0.9644995 0.9999 1.0052 1.00147 27:29
855.0 B 34.50 0.2209980 0.9716823 0.0043272 0.0019022 0.9714856 0.9721390 0.9998 1.0052 1.00150 27:29
855.0 B 35.00 0.2263690 0.9656317 0.0043042 0.0018992 0.9649875 0.9658018 0.9997 1.0053 1.00152 27:29
855.0 B 35.50 0.2317830 0.9679737 0.0043226 0.0019217 0.9679589 0.9680896 0.9996 1.0054 1.00154 27:29
855.0 B 36.00 0.2372160 0.9617320 0.0046202 0.0025587 0.9617857 0.9617958 0.9996 1.0054 1.00156 27:29
855.0 B 36.50 0.2426660 0.9636594 0.0043294 0.0019712 0.9634902 0.9640332 0.9995 1.0055 1.00158 27:29
855.0 B 37.00 0.2481410 0.9544142 0.0066652 0.0054635 0.9537871 0.9551848 0.9994 1.0055 1.00160 27:29
855.0 B 37.50 0.2536400 0.9699522 0.0042114 0.0016381 0.9700621 0.9700319 0.9993 1.0056 1.00162 27:29
855.0 B 38.01 0.2591540 0.9716555 0.0042280 0.0016645 0.9713191 0.9719325 0.9993 1.0056 1.00165 27:29
855.0 B 38.51 0.2646890 0.9726046 0.0044032 0.0020622 0.9725622 0.9732360 0.9992 1.0057 1.00167 27:29
855.0 B 39.00 0.2702210 0.9697837 0.0043090 0.0018760 0.9696356 0.9697563 0.9991 1.0057 1.00169 27:29
855.0 B 39.51 0.2757950 0.9716913 0.0043995 0.0020613 0.9719649 0.9717637 0.9990 1.0058 1.00171 27:29
855.0 B 40.00 0.2814390 0.9684114 0.0043911 0.0020680 0.9683641 0.9687162 0.9989 1.0058 1.00173 27:29
855.0 B 42.00 0.3038120 0.9726565 0.0044833 0.0022278 0.9721682 0.9731340 0.9986 1.0060 1.00182 27:29
855.0 B 42.50 0.3094260 0.9763956 0.0042225 0.0016050 0.9761082 0.9770438 0.9985 1.0061 1.00184 27:29
855.0 B 43.00 0.3150455 0.9757838 0.0042324 0.0016368 0.9757560 0.9763798 0.9984 1.0061 1.00186 27:29
855.0 B 43.50 0.3206585 0.9808668 0.0042658 0.0016744 0.9804815 0.9812965 0.9983 1.0062 1.00188 27:29
855.0 B 44.00 0.3262800 0.9715991 0.0044097 0.0020837 0.9715465 0.9717880 0.9982 1.0062 1.00191 27:29
855.0 B 44.00 0.3262800 0.9685871 0.0044531 0.0021954 0.9690410 0.9686285 0.9982 1.0062 1.00191 27:31
855.0 B 44.51 0.3320170 0.9784274 0.0046495 0.0025102 0.9790393 0.9791098 0.9982 1.0063 1.00193 27:31
855.0 B 45.00 0.3375360 0.9735535 0.0044651 0.0021845 0.9735852 0.9735449 0.9981 1.0063 1.00195 27:31
855.0 B 45.50 0.3431600 0.9777179 0.0044908 0.0022074 0.9780698 0.9777478 0.9980 1.0064 1.00197 27:31
855.0 B 46.01 0.3488870 0.9771807 0.0045073 0.0022444 0.9774761 0.9775163 0.9979 1.0064 1.00199 27:31
855.0 B 46.50 0.3544140 0.9824906 0.0044931 0.0021780 0.9829378 0.9821528 0.9978 1.0065 1.00202 27:31
855.0 B 47.00 0.3600110 0.9752492 0.0044715 0.0021855 0.9757313 0.9757011 0.9977 1.0065 1.00204 27:31
855.0 B 47.51 0.3657440 0.9842941 0.0045262 0.0022328 0.9844447 0.9844246 0.9976 1.0066 1.00206 27:31
855.0 B 48.00 0.3712285 0.9787302 0.0043698 0.0019413 0.9790796 0.9789487 0.9975 1.0066 1.00208 27:31
855.0 B 48.50 0.3768235 0.9791302 0.0043420 0.0018745 0.9792372 0.9790057 0.9974 1.0067 1.00210 27:31
855.0 B 49.01 0.3825275 0.9812781 0.0043903 0.0019667 0.9811097 0.9811198 0.9973 1.0067 1.00212 27:31
855.0 B 49.50 0.3879935 0.9799247 0.0044839 0.0021774 0.9802910 0.9799084 0.9972 1.0068 1.00215 27:31
855.0 B 50.00 0.3935690 0.9842143 0.0044396 0.0020521 0.9844390 0.9853451 0.9972 1.0068 1.00217 27:31
855.0 B 50.50 0.3991370 0.9913651 0.0047560 0.0026257 0.9914441 0.9915649 0.9971 1.0069 1.00219 27:31
855.0 B 51.00 0.4046805 0.9878408 0.0044795 0.0021102 0.9883428 0.9882522 0.9970 1.0069 1.00221 27:31
855.0 B 51.50 0.4102270 0.9953111 0.0055799 0.0039096 0.9960154 0.9953106 0.9969 1.0069 1.00223 27:31
855.0 B 52.00 0.4157510 0.9892354 0.0046087 0.0023627 0.9892063 0.9897400 0.9968 1.0070 1.00225 27:31
855.0 B 52.49 0.4211560 0.9883992 0.0045345 0.0022206 0.9882899 0.9886021 0.9967 1.0070 1.00227 27:31
855.0 B 53.01 0.4268650 0.9864781 0.0049117 0.0029249 0.9868271 0.9870486 0.9966 1.0071 1.00230 27:31
855.0 B 53.50 0.4322497 0.9922406 0.0043832 0.0018601 0.9928596 0.9922654 0.9965 1.0071 1.00232 27:31
855.0 B 54.01 0.4378200 0.9865411 0.0052167 0.0034120 0.9881236 0.9876402 0.9964 1.0072 1.00234 27:31
855.0 C 85.51 0.7300350 1.0569960 0.0040027 0.0024427 1.0567169 1.0585337 0.9902 1.0093 1.00672 28:31
855.0 C 88.01 0.7486480 1.0671521 0.0043313 0.0029173 1.0680461 1.0681168 0.9897 1.0094 1.00692 28:31
855.0 C 90.50 0.7661400 1.0682871 0.0041323 0.0026086 1.0680106 1.0691816 0.9892 1.0095 1.00711 28:31
855.0 C 93.00 0.7835910 1.0765501 0.0042255 0.0027247 1.0751432 1.0766475 0.9887 1.0096 1.00731 28:31
855.0 C 95.49 0.7995870 1.0817993 0.0043072 0.0028319 1.0832529 1.0812030 0.9883 1.0098 1.00750 28:31
855.0 C 98.01 0.8156970 1.0892571 0.0044071 0.0029571 1.0883692 1.0894599 0.9878 1.0099 1.00770 28:31
855.0 C 100.50 0.8303410 1.0966718 0.0044912 0.0030572 1.0967388 1.0980821 0.9874 1.0100 1.00790 28:31
855.0 C 103.00 0.8449350 1.0932742 0.0045645 0.0031745 1.0939787 1.0888070 0.9870 1.0101 1.00809 28:31
855.0 C 105.54 0.8585740 1.1047646 0.0043662 0.0028424 1.1060781 1.1035728 0.9865 1.0102 1.00829 28:31
855.0 C 108.04 0.8717925 1.1140555 0.0044366 0.0029177 1.1132900 1.1117947 0.9861 1.0103 1.00849 28:31
855.0 C 110.51 0.8838200 1.1218007 0.0045173 0.0030133 1.1234031 1.1190891 0.9857 1.0103 1.00868 28:31
855.0 C 113.06 0.8960410 1.1198785 0.0071120 0.0062684 1.1182501 1.1159262 0.9853 1.0104 1.00888 28:31
855.0 C 115.56 0.9070350 1.1250331 0.0044729 0.0029352 1.1293449 1.1197047 0.9850 1.0105 1.00908 28:31
855.0 C 117.95 0.9173520 1.1307637 0.0054252 0.0042338 1.1298205 1.1228979 0.9846 1.0106 1.00927 28:31
855.0 C 120.49 0.9274555 1.1300081 0.0045761 0.0030739 1.1321356 1.1264049 0.9843 1.0107 1.00947 28:31
855.0 C 123.08 0.9374440 1.1473940 0.0067256 0.0057780 1.1492569 1.1440821 0.9839 1.0107 1.00967 28:31
855.0 C 125.47 0.9459490 1.1429483 0.0049041 0.0035062 1.1455599 1.1380193 0.9836 1.0108 1.00986 28:31
855.0 C 128.02 0.9547250 1.1453476 0.0047733 0.0033133 1.1492619 1.1369997 0.9833 1.0109 1.01006 28:31
855.0 C 130.55 0.9627430 1.1515374 0.0058788 0.0047567 1.1560248 1.1404873 0.9830 1.0109 1.01026 28:31
855.0 C 132.95 0.9700497 1.1520329 0.0044484 0.0028006 1.1532174 1.1447047 0.9827 1.0110 1.01045 28:31
855.0 C 135.52 0.9772380 1.1651035 0.0062301 0.0051572 1.1670681 1.1611638 0.9824 1.0110 1.01065 28:31


==> World_CrossSections_lowQ2.dat <==
!  E0     Theta    Q^2      Sig     dSig_tot TPE(Blun) TPE(Fesh) idat Norm
  126.70 113.500  0.0378 0.1875E+03 0.3562E+01  1.0123  1.0104 32. 0.022 D. Frerejacque, et al., Phys. Rev. 141, 1308, 1966
  108.40 179.999  0.0382 0.4810E+02 0.2453E+01  1.0240  1.0115 32. 0.022
  122.40 179.999  0.0475 0.4291E+02 0.9012E+00  1.0225  1.0115 32. 0.022
  125.20 179.999  0.0495 0.4255E+02 0.1234E+01  1.0223  1.0115 32. 0.022
  146.90 113.400  0.0495 0.1456E+03 0.2913E+01  1.0121  1.0104 32. 0.022
  139.50 179.999  0.0600 0.3545E+02 0.1772E+01  1.0210  1.0115 32. 0.022
  140.50 179.999  0.0608 0.3829E+02 0.1531E+01  1.0210  1.0115 32. 0.022
  166.10 111.600  0.0608 0.1268E+03 0.2790E+01  1.0115  1.0104 32. 0.022
  150.40 179.999  0.0685 0.3656E+02 0.2157E+01  1.0200  1.0115 32. 0.022
  177.30 111.900  0.0685 0.1055E+03 0.3797E+01  1.0112  1.0104 32. 0.022
   70.10 179.999  0.0171 0.5958E+02 0.2919E+01  1.0275  1.0115 31. 0.021 D. Ganichot, et al., NPA 178, 545 (1972)
  135.30 179.999  0.0568 0.3910E+02 0.2190E+01  1.0214  1.0115 31. 0.021
  208.10 179.999  0.1200 0.2180E+02 0.3924E+00  1.0150  1.0115 31. 0.021
  276.30 179.999  0.1922 0.1310E+02 0.1297E+01  1.0096  1.0115 31. 0.021
  111.00  60.000  0.0116 0.4549E+04 0.9097E+02  1.0073  1.0076 30. 0.021 B. Dudelzak, PhD. thesis
  143.00  60.000  0.0190 0.2606E+04 0.5212E+02  1.0070  1.0076 30. 0.021   http://inspirehep.net/record/1086331
  159.00  60.000  0.0233 0.2060E+04 0.4532E+02  1.0069  1.0076 30. 0.021
  197.00  60.000  0.0351 0.1287E+04 0.3088E+02  1.0064  1.0076 30. 0.021
  208.00  60.000  0.0390 0.1143E+04 0.2285E+02  1.0063  1.0076 30. 0.021
   85.70 150.000  0.0234 0.9565E+02 0.1913E+01  1.0193  1.0113 30. 0.021
  113.00 150.000  0.0389 0.7079E+02 0.1416E+01  1.0192  1.0113 30. 0.021
  139.00 104.000  0.0405 0.2387E+03 0.5013E+01  1.0110  1.0101 30. 0.021
  230.00  84.000  0.0777 0.1970E+03 0.3940E+01  1.0074  1.0092 30. 0.021
  167.00 150.000  0.0781 0.4067E+02 0.8134E+00  1.0165  1.0113 30. 0.021
  390.00  45.000  0.0794 0.9361E+03 0.1966E+02  1.0034  1.0063 30. 0.021
  249.00 105.000  0.1170 0.6528E+02 0.1371E+01  1.0083  1.0101 30. 0.021
  210.00 150.000  0.1161 0.2835E+02 0.6520E+00  1.0137  1.0113 30. 0.021
  242.00 150.000  0.1476 0.2080E+02 0.6239E+00  1.0115  1.0113 30. 0.021
  545.00  45.000  0.1487 0.3700E+03 0.8881E+01  1.0016  1.0063 30. 0.021
  438.00  75.000  0.2113 0.6029E+02 0.1628E+01  1.0018  1.0087 30. 0.021
  328.00 120.000  0.2117 0.2064E+02 0.5778E+00  1.0053  1.0106 30. 0.021
  311.00 135.000  0.2109 0.1563E+02 0.4377E+00  1.0065  1.0110 30. 0.021
  304.00 145.000  0.2116 0.1457E+02 0.4225E+00  1.0072  1.0112 30. 0.021
  647.00  60.000  0.3113 0.5009E+02 0.1102E+01  0.9986  1.0076 30. 0.021
  416.00 120.000  0.3118 0.1033E+02 0.3098E+00  1.0009  1.0106 30. 0.021
  745.00  60.000  0.3973 0.2878E+02 0.7196E+00  0.9969  1.0076 30. 0.021
  485.00 120.000  0.3975 0.6215E+01 0.2175E+00  0.9977  1.0106 30. 0.021
  149.80  80.000  0.0328 0.6583E+03 0.5993E+01  1.0085  1.0090 29. 0.035 Borkowski, et al., NPB 93, 461, 1975
  149.80  90.000  0.0387 0.3857E+03 0.2998E+01  1.0094  1.0095 29. 0.035
  149.80 100.000  0.0444 0.2392E+03 0.1993E+01  1.0104  1.0099 29. 0.035
  149.80 110.000  0.0496 0.1560E+03 0.1499E+01  1.0116  1.0103 29. 0.035
  149.80 120.000  0.0543 0.1085E+03 0.1096E+01  1.0129  1.0106 29. 0.035
  149.80 130.000  0.0584 0.7849E+02 0.6990E+00  1.0144  1.0109 29. 0.035
  180.10  80.000  0.0463 0.4364E+03 0.5991E+01  1.0081  1.0090 29. 0.035
  180.10  90.000  0.0544 0.2577E+03 0.2996E+01  1.0089  1.0095 29. 0.035
  180.10  95.000  0.0584 0.2023E+03 0.2990E+01  1.0094  1.0097 29. 0.035
  180.10 100.000  0.0621 0.1615E+03 0.2092E+01  1.0099  1.0099 29. 0.035
  180.10 105.000  0.0658 0.1315E+03 0.1797E+01  1.0104  1.0101 29. 0.035
  180.10 110.000  0.0692 0.1059E+03 0.1399E+01  1.0109  1.0103 29. 0.035
  180.10 115.000  0.0725 0.8904E+02 0.1198E+01  1.0115  1.0105 29. 0.035
  180.10 120.000  0.0756 0.7459E+02 0.9959E+00  1.0121  1.0106 29. 0.035
  180.10 130.000  0.0810 0.5569E+02 0.5988E+00  1.0134  1.0109 29. 0.035
  180.10 140.000  0.0856 0.4420E+02 0.6984E+00  1.0146  1.0111 29. 0.035
  199.60  80.000  0.0560 0.3424E+03 0.4991E+01  1.0077  1.0090 29. 0.035
  199.60  90.000  0.0657 0.2047E+03 0.2996E+01  1.0085  1.0095 29. 0.035
  199.60 100.000  0.0748 0.1296E+03 0.1693E+01  1.0094  1.0099 29. 0.035
  199.60 105.000  0.0791 0.1041E+03 0.1497E+01  1.0099  1.0101 29. 0.035
  199.60 110.000  0.0832 0.8550E+02 0.9988E+00  1.0104  1.0103 29. 0.035
  199.60 115.000  0.0870 0.7135E+02 0.8981E+00  1.0109  1.0105 29. 0.035
  199.60 120.000  0.0906 0.6123E+02 0.6969E+00  1.0114  1.0106 29. 0.035
  199.60 130.000  0.0970 0.4569E+02 0.2993E+00  1.0125  1.0109 29. 0.035
  199.60 140.000  0.1023 0.3580E+02 0.3989E+00  1.0135  1.0111 29. 0.035
  228.90  28.000  0.0119 0.2448E+05 0.4996E+03  1.0039  1.0045 29. 0.035
  228.90  40.000  0.0232 0.5459E+04 0.6998E+02  1.0048  1.0058 29. 0.035
  228.90  45.000  0.0287 0.3223E+04 0.3991E+02  1.0051  1.0063 29. 0.035
  228.90  50.000  0.0344 0.2033E+04 0.1993E+02  1.0054  1.0068 29. 0.035
  228.90  55.000  0.0405 0.1307E+04 0.1498E+02  1.0057  1.0072 29. 0.035
  228.90  60.000  0.0467 0.8957E+03 0.7997E+01  1.0060  1.0076 29. 0.035
  228.90  70.000  0.0594 0.4516E+03 0.3987E+01  1.0065  1.0084 29. 0.035
  228.90  75.000  0.0658 0.3316E+03 0.2987E+01  1.0068  1.0087 29. 0.035
  228.90  80.000  0.0721 0.2495E+03 0.2994E+01  1.0072  1.0090 29. 0.035
  228.90  90.000  0.0842 0.1487E+03 0.2096E+01  1.0078  1.0095 29. 0.035
  228.90 110.000  0.1059 0.6369E+02 0.8985E+00  1.0094  1.0103 29. 0.035
  228.90 120.000  0.1151 0.4567E+02 0.5971E+00  1.0102  1.0106 29. 0.035
  228.90 130.000  0.1229 0.3500E+02 0.4986E+00  1.0110  1.0109 29. 0.035
  228.90 140.000  0.1293 0.2851E+02 0.3987E+00  1.0118  1.0111 29. 0.035
  249.60  28.000  0.0141 0.2039E+05 0.3998E+03  1.0038  1.0045 29. 0.035
  249.60  35.000  0.0215 0.7970E+04 0.9000E+02  1.0043  1.0053 29. 0.035
  249.60  40.000  0.0274 0.4509E+04 0.5998E+02  1.0047  1.0058 29. 0.035
  249.60  45.000  0.0339 0.2684E+04 0.2993E+02  1.0049  1.0063 29. 0.035
  249.60  50.000  0.0407 0.1664E+04 0.2291E+02  1.0052  1.0068 29. 0.035
  249.60  55.000  0.0477 0.1088E+04 0.1497E+02  1.0054  1.0072 29. 0.035
  249.60  60.000  0.0550 0.7406E+03 0.8995E+01  1.0057  1.0076 29. 0.035
  249.60  65.000  0.0624 0.5214E+03 0.6991E+01  1.0059  1.0080 29. 0.035
  249.60  70.000  0.0698 0.3677E+03 0.3986E+01  1.0062  1.0084 29. 0.035
  249.60  75.000  0.0771 0.2718E+03 0.3982E+01  1.0064  1.0087 29. 0.035
  249.60  80.000  0.0844 0.1973E+03 0.2993E+01  1.0067  1.0090 29. 0.035
  249.60  90.000  0.0984 0.1194E+03 0.1796E+01  1.0073  1.0095 29. 0.035
  249.60 100.000  0.1114 0.7562E+02 0.1294E+01  1.0079  1.0099 29. 0.035
  249.60 110.000  0.1232 0.5200E+02 0.8982E+00  1.0086  1.0103 29. 0.035
  249.60 120.000  0.1336 0.3720E+02 0.5969E+00  1.0093  1.0106 29. 0.035
  249.60 130.000  0.1424 0.2881E+02 0.3987E+00  1.0099  1.0109 29. 0.035
  249.60 140.000  0.1497 0.2392E+02 0.3986E+00  1.0105  1.0111 29. 0.035
  275.30  35.000  0.0260 0.6430E+04 0.7000E+02  1.0042  1.0053 29. 0.035
  275.30  40.000  0.0332 0.3589E+04 0.3999E+02  1.0044  1.0058 29. 0.035
  275.30  45.000  0.0409 0.2105E+04 0.1995E+02  1.0047  1.0063 29. 0.035
  275.30  55.000  0.0575 0.8603E+03 0.8982E+01  1.0051  1.0072 29. 0.035
  275.30  80.000  0.1008 0.1564E+03 0.1596E+01  1.0061  1.0090 29. 0.035
  275.30  90.000  0.1172 0.9386E+02 0.9974E+00  1.0065  1.0095 29. 0.035
  275.30 100.000  0.1323 0.5948E+02 0.5968E+00  1.0070  1.0099 29. 0.035
  275.30 110.000  0.1460 0.4120E+02 0.3990E+00  1.0075  1.0103 29. 0.035
  275.30 120.000  0.1579 0.3023E+02 0.2983E+00  1.0080  1.0106 29. 0.035
  275.30 130.000  0.1680 0.2352E+02 0.1993E+00  1.0085  1.0109 29. 0.035
  275.30 140.000  0.1763 0.1913E+02 0.1893E+00  1.0089  1.0111 29. 0.035
  275.30 150.000  0.1828 0.1624E+02 0.1591E+00  1.0092  1.0113 29. 0.035
  298.50  28.000  0.0201 0.1392E+05 0.1500E+03  1.0036  1.0045 29. 0.035
  298.50  30.000  0.0229 0.1032E+05 0.1098E+03  1.0037  1.0047 29. 0.035
  298.50  35.000  0.0305 0.5310E+04 0.6000E+02  1.0040  1.0053 29. 0.035
  298.50  40.000  0.0388 0.2959E+04 0.2999E+02  1.0042  1.0058 29. 0.035
  298.50  45.000  0.0478 0.1745E+04 0.1795E+02  1.0044  1.0063 29. 0.035
  298.50  50.000  0.0572 0.1085E+04 0.1195E+02  1.0046  1.0068 29. 0.035
  298.50  55.000  0.0669 0.7015E+03 0.6985E+01  1.0047  1.0072 29. 0.035
  298.50  60.000  0.0769 0.4715E+03 0.4995E+01  1.0049  1.0076 29. 0.035
  298.50  65.000  0.0869 0.3274E+03 0.3993E+01  1.0050  1.0080 29. 0.035
  298.50  70.000  0.0970 0.2331E+03 0.1992E+01  1.0052  1.0084 29. 0.035
 1912.00 111.511  2.6400 0.1646E-01 0.1034E-03  0.9683  1.0104 28. 0.029 I.A. Qattan, et al., PRL 94, 142301, 2005
 2262.00  71.482  2.6400 0.4804E-01 0.3311E-03  0.9803  1.0085 28. 0.029
 2842.00  47.440  2.6400 0.1402E+00 0.9028E-03  0.9880  1.0066 28. 0.029
 3772.00  31.566  2.6400 0.4090E+00 0.2563E-02  0.9926  1.0049 28. 0.029
 4702.00  23.822  2.6400 0.8395E+00 0.5147E-02  0.9947  1.0039 28. 0.029
 2262.00 105.696  3.2000 0.7778E-02 0.5215E-04  0.9673  1.0102 28. 0.029
 2842.00  59.686  3.2000 0.3329E-01 0.2155E-03  0.9839  1.0076 28. 0.029
 3772.00  37.368  3.2000 0.1175E+00 0.7297E-03  0.9915  1.0056 28. 0.029
 4702.00  27.570  3.2000 0.2646E+00 0.1596E-02  0.9943  1.0044 28. 0.029
 2842.00  95.607  4.1000 0.3015E-02 0.2095E-04  0.9685  1.0098 28. 0.029
 3772.00  48.885  4.1000 0.1857E-01 0.1145E-03  0.9888  1.0067 28. 0.029
 4702.00  34.229  4.1000 0.5003E-01 0.3183E-03  0.9938  1.0052 28. 0.029
 2234.80  21.970  0.6182 0.1098E+03 0.1147E+01  0.9970  1.0037 27. 0.015 M.E. Christy, et al., PRC 70, 015206, 2003
 1147.80  47.970  0.6200 0.1734E+02 0.1648E+00  0.9945  1.0066 27. 0.015
 3114.30  15.970  0.6633 0.1892E+03 0.2112E+01  0.9976  1.0028 27. 0.015
 1147.80  59.990  0.8172 0.4813E+01 0.4601E-01  0.9913  1.0076 27. 0.015
 1881.70  33.950  0.8995 0.1464E+02 0.1417E+00  0.9942  1.0052 27. 0.015
 3114.30  19.460  0.9312 0.4802E+02 0.5014E+00  0.9964  1.0033 27. 0.015
 2234.80  31.950  1.1117 0.8938E+01 0.8932E-01  0.9937  1.0049 27. 0.015
 5494.10  12.990  1.3428 0.4055E+02 0.5072E+00  0.9970  1.0023 27. 0.015
 2234.80  42.970  1.6348 0.1184E+01 0.1244E-01  0.9901  1.0061 27. 0.015
 3114.30  32.970  2.0354 0.1017E+01 0.1020E-01  0.9921  1.0051 27. 0.015
 2234.80  58.970  2.2466 0.1522E+00 0.1671E-02  0.9848  1.0076 27. 0.015
 5494.10  17.960  2.2878 0.2866E+01 0.3574E-01  0.9958  1.0031 27. 0.015
 3114.30  40.970  2.6205 0.2125E+00 0.2167E-02  0.9899  1.0059 27. 0.015
 2234.80  79.970  2.7802 0.2868E-01 0.3418E-03  0.9772  1.0090 27. 0.015
 5494.10  20.470  2.7822 0.9824E+00 0.1179E-01  0.9956  1.0035 27. 0.015
 3114.30  49.970  3.1685 0.5568E-01 0.5959E-03  0.9874  1.0068 27. 0.015
 5494.10  22.970  3.2682 0.3770E+00 0.4438E-02  0.9955  1.0038 27. 0.015
 3114.30  61.970  3.7261 0.1487E-01 0.1742E-03  0.9832  1.0078 27. 0.015
 5494.10  25.470  3.7385 0.1608E+00 0.2216E-02  0.9956  1.0041 27. 0.015
 4103.90  38.970  3.7981 0.4919E-01 0.5685E-03  0.9918  1.0057 27. 0.015
 5494.10  27.970  4.1867 0.7749E-01 0.9853E-03  0.9957  1.0045 27. 0.015
 3114.30  77.970  4.2330 0.4260E-02 0.6351E-04  0.9764  1.0089 27. 0.015
 4103.90  45.960  4.4004 0.1582E-01 0.3295E-03  0.9904  1.0064 27. 0.015
 4412.70  44.980  4.7957 0.1098E-01 0.2217E-03  0.9915  1.0063 27. 0.015
 5494.10  32.970  5.0031 0.2149E-01 0.3101E-03  0.9959  1.0051 27. 0.015
 4412.70  50.990  5.2612 0.4898E-02 0.8628E-04  0.9899  1.0069 27. 0.015
 5494.10  35.480  5.3699 0.1267E-01 0.2372E-03  0.9960  1.0054 27. 0.015
 2445.00  20.500  0.6499 0.1188E+03 0.1655E+01  0.9971  1.0035 26. 0.019 D. Dutta, et al., PRC 68, 064603, 2003
  845.00  78.500  0.6643 0.4642E+01 0.6466E-01  0.9917  1.0089 26. 0.019  Elastic cross sections: private communication
 3245.00  28.600  1.8071 0.2326E+01 0.3240E-01  0.9933  1.0045 26. 0.019  from D. Dutta
 1645.00  80.000  1.8263 0.1645E+00 0.2291E-02  0.9805  1.0090 26. 0.019
 2445.00  32.000  1.3014 0.5387E+01 0.7503E-01  0.9932  1.0050 26. 0.019
 3245.00  50.000  3.3653 0.4277E-01 0.6315E-03  0.9875  1.0068 26. 0.019
 2445.00  20.000  0.6231 0.1371E+03 0.1510E+01  0.9972  1.0034 25. 0.019 I. Niculsecu, et al., PRL 85, 1182, 2000
 2445.00  30.000  1.1873 0.8744E+01 0.1050E+00  0.9938  1.0047 25. 0.019  Elastic cross sections: private communication
 4045.00  24.030  2.0647 0.2184E+01 0.2620E-01  0.9943  1.0040 25. 0.019  from I. Niculescu
 4054.00  30.000  2.7892 0.3809E+00 0.6090E-02  0.9932  1.0047 25. 0.019
 2445.00  70.010  2.8982 0.3393E-01 0.4070E-03  0.9804  1.0084 25. 0.019
 4054.00  39.990  3.8234 0.4445E-01 0.6220E-03  0.9915  1.0058 25. 0.019
 4045.00  47.990  4.4616 0.1284E-01 0.2440E-03  0.9897  1.0066 25. 0.019
   57.30  86.600  0.0058 0.3536E+04 0.3604E+02  1.0094  1.0093 24. 0.046 J.J. Murphy, et al., PRC 9, 2125, 1974
   82.20  85.300  0.0115 0.1820E+04 0.1878E+02  1.0094  1.0093 24. 0.046
   82.40  85.400  0.0116 0.1789E+04 0.1109E+02  1.0094  1.0093 24. 0.046
   89.70  85.000  0.0135 0.1536E+04 0.9595E+01  1.0093  1.0092 24. 0.046
   95.60  84.700  0.0152 0.1383E+04 0.8628E+01  1.0093  1.0092 24. 0.046
   96.40  84.600  0.0154 0.1344E+04 0.8438E+01  1.0093  1.0092 24. 0.046
  102.20  84.300  0.0171 0.1214E+04 0.7658E+01  1.0092  1.0092 24. 0.046
  108.70  84.100  0.0192 0.1070E+04 0.9088E+01  1.0092  1.0092 24. 0.046
   90.40 115.900  0.0206 0.3408E+03 0.6530E+01  1.0125  1.0105 24. 0.046
  118.60  93.700  0.0264 0.5380E+03 0.4666E+01  1.0100  1.0097 24. 0.046
  129.50  93.200  0.0309 0.4616E+03 0.4041E+01  1.0099  1.0096 24. 0.046
  149.80  28.000  0.0052 0.6049E+05 0.1192E+04  1.0042  1.0045 23. 0.035 Borkowski, et al., NPA 222, 269, 1974
  149.80  40.000  0.0101 0.1378E+05 0.1298E+03  1.0054  1.0058 23. 0.035
  149.80  45.000  0.0126 0.8195E+04 0.7976E+02  1.0058  1.0063 23. 0.035
  149.80  50.000  0.0152 0.5250E+04 0.5977E+02  1.0062  1.0068 23. 0.035
  149.80  55.000  0.0179 0.3485E+04 0.2996E+02  1.0066  1.0072 23. 0.035
  149.80  60.000  0.0208 0.2400E+04 0.2000E+02  1.0069  1.0076 23. 0.035
  149.80  65.000  0.0237 0.1667E+04 0.1399E+02  1.0073  1.0080 23. 0.035
  149.80  70.000  0.0267 0.1194E+04 0.1197E+02  1.0077  1.0084 23. 0.035
  149.80  75.000  0.0297 0.8681E+03 0.9967E+01  1.0081  1.0087 23. 0.035
  180.10  28.000  0.0074 0.4166E+05 0.7974E+03  1.0041  1.0045 23. 0.035
  180.10  40.000  0.0145 0.9273E+04 0.7994E+02  1.0052  1.0058 23. 0.035
  180.10  45.000  0.0180 0.5537E+04 0.4988E+02  1.0056  1.0063 23. 0.035
  180.10  50.000  0.0217 0.3548E+04 0.2990E+02  1.0059  1.0068 23. 0.035
  180.10  55.000  0.0256 0.2313E+04 0.1698E+02  1.0063  1.0072 23. 0.035
  180.10  60.000  0.0296 0.1588E+04 0.1100E+02  1.0066  1.0076 23. 0.035
  180.10  65.000  0.0337 0.1106E+04 0.7996E+01  1.0070  1.0080 23. 0.035
  180.10  70.000  0.0379 0.7969E+03 0.6982E+01  1.0073  1.0084 23. 0.035
  180.10  75.000  0.0421 0.5839E+03 0.5978E+01  1.0077  1.0087 23. 0.035
  199.60  28.000  0.0091 0.3313E+05 0.6986E+03  1.0040  1.0045 23. 0.035
  199.60  40.000  0.0178 0.7317E+04 0.9996E+02  1.0051  1.0058 23. 0.035
  199.60  45.000  0.0220 0.4430E+04 0.4989E+02  1.0054  1.0063 23. 0.035
  199.60  50.000  0.0265 0.2770E+04 0.3986E+02  1.0057  1.0068 23. 0.035
  199.60  60.000  0.0360 0.1247E+04 0.1400E+02  1.0064  1.0076 23. 0.035
  199.60  70.000  0.0460 0.6222E+03 0.6980E+01  1.0070  1.0084 23. 0.035
  228.90  28.000  0.0119 0.2478E+05 0.4996E+03  1.0039  1.0045 23. 0.035
  228.90  40.000  0.0232 0.5509E+04 0.6998E+02  1.0048  1.0058 23. 0.035
  228.90  45.000  0.0286 0.3253E+04 0.3991E+02  1.0051  1.0063 23. 0.035
  228.90  50.000  0.0344 0.2053E+04 0.1993E+02  1.0054  1.0068 23. 0.035
  228.90  55.000  0.0405 0.1320E+04 0.1598E+02  1.0057  1.0072 23. 0.035
  228.90  60.000  0.0467 0.9047E+03 0.8997E+01  1.0060  1.0076 23. 0.035
  228.90  70.000  0.0594 0.4565E+03 0.3987E+01  1.0065  1.0084 23. 0.035
  228.90  75.000  0.0658 0.3356E+03 0.2987E+01  1.0068  1.0087 23. 0.035
  249.60  28.000  0.0141 0.2019E+05 0.3998E+03  1.0038  1.0045 23. 0.035
  249.60  35.000  0.0215 0.7890E+04 0.9000E+02  1.0043  1.0053 23. 0.035
  249.60  40.000  0.0274 0.4459E+04 0.5998E+02  1.0047  1.0058 23. 0.035
  249.60  45.000  0.0339 0.2654E+04 0.2993E+02  1.0049  1.0063 23. 0.035
  249.60  50.000  0.0406 0.1647E+04 0.2291E+02  1.0052  1.0068 23. 0.035
  249.60  55.000  0.0477 0.1077E+04 0.1497E+02  1.0054  1.0072 23. 0.035
  249.60  60.000  0.0550 0.7336E+03 0.7996E+01  1.0057  1.0076 23. 0.035
  249.60  65.000  0.0624 0.5164E+03 0.6991E+01  1.0059  1.0080 23. 0.035
  249.60  70.000  0.0698 0.3647E+03 0.3986E+01  1.0062  1.0084 23. 0.035
  249.60  75.000  0.0771 0.2698E+03 0.3982E+01  1.0064  1.0087 23. 0.035
  275.30  28.000  0.0172 0.1684E+05 0.3400E+03  1.0037  1.0045 23. 0.035
  275.30  50.000  0.0490 0.1323E+04 0.1096E+02  1.0049  1.0068 23. 0.035
  275.30  60.000  0.0661 0.5775E+03 0.5995E+01  1.0053  1.0076 23. 0.035
  275.30  70.000  0.0836 0.2889E+03 0.2989E+01  1.0057  1.0084 23. 0.035
  149.40  28.000  0.0051 0.6154E+05 0.5976E+03  1.0042  1.0045 22. 0.015 G.G. Simon, et al., NPA 364, 285, 1981
  149.40  30.000  0.0059 0.4587E+05 0.4048E+03  1.0044  1.0047 22. 0.015
  149.40  35.000  0.0079 0.2444E+05 0.2047E+03  1.0049  1.0053 22. 0.015
  199.50  28.000  0.0091 0.3357E+05 0.2966E+03  1.0040  1.0045 22. 0.015
  149.40  40.000  0.0101 0.1391E+05 0.1237E+03  1.0054  1.0058 22. 0.015
  199.50  30.000  0.0104 0.2524E+05 0.2211E+03  1.0042  1.0047 22. 0.015
  149.40  45.000  0.0125 0.8404E+04 0.7022E+02  1.0058  1.0063 22. 0.015
  199.50  35.000  0.0139 0.1333E+05 0.1208E+03  1.0047  1.0053 22. 0.015
  149.40  50.000  0.0151 0.5382E+04 0.4540E+02  1.0062  1.0068 22. 0.015
  199.50  40.000  0.0177 0.7475E+04 0.6002E+02  1.0050  1.0058 22. 0.015
  149.40  55.000  0.0178 0.3593E+04 0.3352E+02  1.0066  1.0072 22. 0.015
  149.40  60.000  0.0207 0.2428E+04 0.2164E+02  1.0070  1.0076 22. 0.015
  199.50  45.000  0.0220 0.4483E+04 0.3642E+02  1.0054  1.0063 22. 0.015
  149.40  65.000  0.0236 0.1717E+04 0.1536E+02  1.0073  1.0080 22. 0.015
  199.50  50.000  0.0264 0.2855E+04 0.2389E+02  1.0057  1.0068 22. 0.015
  149.40  70.000  0.0266 0.1222E+04 0.1152E+02  1.0077  1.0084 22. 0.015
  199.50  55.000  0.0311 0.1864E+04 0.1814E+02  1.0061  1.0072 22. 0.015
  199.50  60.000  0.0360 0.1283E+04 0.1403E+02  1.0064  1.0076 22. 0.015
  149.80  27.965  0.0051 0.6031E+05 0.8741E+03  1.0042  1.0045 21. 0.015 G.G. Simon, et al., NPA 333, 381, 1980
  228.70  27.965  0.0119 0.2545E+05 0.2277E+03  1.0039  1.0045 21. 0.015
  274.80  27.965  0.0171 0.1725E+05 0.1519E+03  1.0037  1.0045 21. 0.015
  301.40  27.965  0.0204 0.1395E+05 0.1163E+03  1.0036  1.0045 21. 0.015
  321.30  27.965  0.0232 0.1210E+05 0.9482E+02  1.0035  1.0045 21. 0.015
 9750.00  10.000  2.4950 0.7700E+01 0.1410E+00  0.9978  1.0018 20. 0.041 S. Rock, et al., PRD 46, 24, 1992
12571.00  10.000  3.9890 0.1117E+01 0.2200E-01  0.9989  1.0018 20. 0.041
15736.00  10.000  5.9960 0.1795E+00 0.3900E-02  1.0008  1.0018 20. 0.041
18482.00  10.000  7.9880 0.4480E-01 0.1260E-02  1.0028  1.0018 20. 0.041
21005.00  10.000 10.0040 0.1450E-01 0.5600E-03  1.0047  1.0018 20. 0.041
 4500.00   4.000  0.0980 0.1106E+06 0.3094E+04  1.0002  1.0008 19. 0.024 S. Stein, et al., PRD 12, 1884, 1975
 7001.00   4.000  0.2350 0.3004E+05 0.8426E+03  0.9998  1.0008 19. 0.024
 9993.00   4.000  0.4740 0.7593E+04 0.2126E+03  0.9995  1.0008 19. 0.024
13000.00   4.000  0.7970 0.2196E+04 0.6148E+02  0.9992  1.0008 19. 0.024
16000.00   4.000  1.1980 0.7063E+03 0.1979E+02  0.9990  1.0008 19. 0.024
18010.00   4.000  1.5100 0.3433E+03 0.9589E+01  0.9990  1.0008 19. 0.024
20005.00   4.000  1.8530 0.1756E+03 0.4937E+01  0.9990  1.0008 19. 0.024
 3820.00  47.500  4.0800 0.1750E-01 0.1050E-02  0.9893  1.0066 18. 0.080 W. Albrecht, et al., PRL 17, 1192, 1966
 3870.00  47.300  4.1600 0.1819E-01 0.1091E-02  0.9894  1.0066 18. 0.080
 3110.00  76.500  4.2000 0.4483E-02 0.2690E-03  0.9768  1.0088 18. 0.080
 4340.00  47.600  4.8800 0.7552E-02 0.4531E-03  0.9907  1.0066 18. 0.080
 4960.00  47.500  5.8900 0.3276E-02 0.1966E-03  0.9926  1.0066 18. 0.080
 5540.00  47.500  6.8500 0.1352E-02 0.8114E-04  0.9945  1.0066 18. 0.080
 6130.00  47.600  7.8500 0.7244E-03 0.4347E-04  0.9965  1.0066 18. 0.080
 5500.00  20.153  2.7257 0.1190E+01 0.4336E-01  0.9956  1.0034 17. 0.038 M. Goitein, et al., PRL 18, 1016, 1967
 6000.00  19.050  2.9204 0.9405E+00 0.6922E-01  0.9961  1.0033 17. 0.038
 6000.00  21.670  3.5045 0.3582E+00 0.8980E-02  0.9961  1.0036 17. 0.038
 5500.00  26.280  3.8939 0.1325E+00 0.5343E-02  0.9956  1.0042 17. 0.038
 6000.00  26.268  4.4779 0.7109E-01 0.2918E-02  0.9966  1.0042 17. 0.038
 6000.00  29.277  5.0620 0.2924E-01 0.1639E-02  0.9970  1.0046 17. 0.038
 6000.00  33.754  5.8408 0.1020E-01 0.9006E-03  0.9975  1.0052 17. 0.038
  504.10 179.999  0.4900 0.2483E+01 0.6776E-01  0.9949  1.0115 16. 0.023 P.E. Bosted, et al., PRC 42, 38, 1990
  592.10 179.999  0.6200 0.1411E+01 0.3613E-01  0.9904  1.0115 16. 0.023
  727.50 179.999  0.8300 0.6301E+00 0.1239E-01  0.9846  1.0115 16. 0.023
  839.10 179.999  1.0100 0.3538E+00 0.9895E-02  0.9805  1.0115 16. 0.023
  881.70 179.999  1.0800 0.2868E+00 0.6020E-02  0.9791  1.0115 16. 0.023
  936.00 179.999  1.1700 0.2124E+00 0.4949E-02  0.9774  1.0115 16. 0.023
  971.90 179.999  1.2300 0.1788E+00 0.6204E-02  0.9763  1.0115 16. 0.023
 1019.40 179.999  1.3100 0.1419E+00 0.3334E-02  0.9749  1.0115 16. 0.023
 1107.60 179.999  1.4600 0.9725E-01 0.1888E-02  0.9725  1.0115 16. 0.023
 1189.00 179.999  1.6000 0.6780E-01 0.1324E-02  0.9705  1.0115 16. 0.023
 1275.50 179.999  1.7500 0.4692E-01 0.9324E-03  0.9685  1.0115 16. 0.023
 5483.00  21.010  2.8620 0.8020E+00 0.1840E-01  0.9956  1.0035 15. 0.030 A.F. Sill, et al., PRD 48, 29, 1993
 5483.00  25.010  3.6210 0.1930E+00 0.5560E-02  0.9956  1.0041 15. 0.030
 7640.00  21.010  5.0270 0.6930E-01 0.1420E-02  0.9987  1.0035 15. 0.030
 6676.00  25.010  4.9910 0.4550E-01 0.1210E-02  0.9979  1.0041 15. 0.030
 5507.00  33.010  5.0170 0.2040E-01 0.5060E-03  0.9960  1.0051 15. 0.030
 9625.00  21.010  7.3000 0.1080E-01 0.2940E-03  1.0026  1.0035 15. 0.030
11470.00  21.010  9.6290 0.2510E-02 0.7820E-04  1.0066  1.0035 15. 0.030
13210.00  21.010 11.9900 0.8080E-03 0.2650E-04  1.0104  1.0035 15. 0.030
15840.00  21.010 15.7200 0.1790E-03 0.9690E-05  1.0160  1.0035 15. 0.030
18360.00  21.010 19.4700 0.4670E-04 0.3330E-05  1.0212  1.0035 15. 0.030
20790.00  21.010 23.2400 0.1820E-04 0.1540E-05  1.0253  1.0035 15. 0.030
21180.00  25.010 26.9900 0.4510E-05 0.5080E-06  1.0300  1.0041 15. 0.030
21190.00  33.010 31.2000 0.8600E-06 0.1510E-06  1.0341  1.0051 15. 0.030
 3996.00  15.440  0.9990 0.6530E+02 0.1189E+01  0.9969  1.0027 14. 0.040 P.N. Kirk, et al., PRD 8, 63, 1973
 6197.00  12.150  1.4987 0.3258E+02 0.5815E+00  0.9971  1.0022 14. 0.040
 6197.00  14.400  1.9983 0.8178E+01 0.1677E+00  0.9966  1.0026 14. 0.040
 7909.00  12.590  2.5011 0.4692E+01 0.7467E-01  0.9972  1.0023 14. 0.040
 9993.00  12.450  3.7557 0.9292E+00 0.1862E-01  0.9983  1.0022 14. 0.040
10700.00  13.990  5.0751 0.1819E+00 0.3921E-02  0.9996  1.0025 14. 0.040
13330.00  17.590  9.9839 0.3532E-02 0.1366E-03  1.0067  1.0030 14. 0.040
 1137.00  90.000  1.1690 0.6139E+00 0.1658E-01  0.9838  1.0095 13. 0.021 W. Bartel, et al., NPB 58, 429 (1973)
 1512.00  90.000  1.7508 0.1429E+00 0.4572E-02  0.9788  1.0095 13. 0.021  small angle proton settings
 1699.00  86.000  2.0006 0.9315E-01 0.2608E-02  0.9782  1.0093 13. 0.021
 1901.00  86.000  2.3307 0.5210E-01 0.1667E-02  0.9767  1.0093 13. 0.021
 2300.00  86.000  3.0003 0.1671E-01 0.6519E-03  0.9746  1.0093 13. 0.021
  804.70  86.000  0.6700 0.3396E+01 0.9170E-01  0.9911  1.0093 12. 0.021
 1048.00  86.000  1.0021 0.1118E+01 0.3242E-01  0.9862  1.0093 12. 0.021 W. Bartel, et al., NPB 58, 429 (1973)
 1162.00  86.000  1.1673 0.6709E+00 0.1677E-01  0.9843  1.0093 12. 0.021  large angle electron settings
 1383.00  86.000  1.5007 0.2806E+00 0.9539E-02  0.9813  1.0093 12. 0.021
 1544.00  86.000  1.7525 0.1579E+00 0.3947E-02  0.9796  1.0093 12. 0.021
 1699.00  86.000  2.0006 0.9433E-01 0.2264E-02  0.9782  1.0093 12. 0.021
 1904.00  86.000  2.3356 0.4884E-01 0.1270E-02  0.9767  1.0093 12. 0.021
 2300.00  86.000  3.0003 0.1676E-01 0.4526E-03  0.9746  1.0093 12. 0.021
 4098.00  12.000  0.6700 0.3338E+03 0.6342E+01  0.9981  1.0022 11. 0.021 W. Bartel, et al., NPB 58, 429 (1973)
 5058.00  12.000  1.0002 0.1198E+03 0.2516E+01  0.9975  1.0022 11. 0.021  small angle electron settings
 5287.00  12.500  1.1690 0.6728E+02 0.1278E+01  0.9972  1.0023 11. 0.021
 6273.00  12.000  1.5005 0.3323E+02 0.6647E+00  0.9971  1.0022 11. 0.021
 6561.00  12.500  1.7505 0.1710E+02 0.4104E+00  0.9970  1.0023 11. 0.021
 6360.00  14.000  2.0002 0.8323E+01 0.1748E+00  0.9967  1.0025 11. 0.021
 6502.00  15.000  2.3306 0.3993E+01 0.1038E+00  0.9966  1.0026 11. 0.021
 6498.00  17.660  3.0004 0.9900E+00 0.2079E-01  0.9965  1.0031 11. 0.021
  448.90  90.000  0.2726 0.2355E+02 0.5768E+00  1.0008  1.0095 10. 0.019 L.E. Price, et al., PRD 4, 45, 1971
  448.90  90.000  0.2726 0.2512E+02 0.6153E+00  1.0008  1.0095 10. 0.019
  557.00  90.000  0.3894 0.1195E+02 0.2927E+00  0.9973  1.0095 10. 0.019
  718.00  90.000  0.5841 0.4836E+01 0.1811E+00  0.9926  1.0095 10. 0.019
  718.00  90.000  0.5841 0.4770E+01 0.1345E+00  0.9926  1.0095 10. 0.019
  865.10  90.000  0.7788 0.2137E+01 0.6536E-01  0.9890  1.0095 10. 0.019
 1105.10  59.900  0.7671 0.5910E+01 0.1737E+00  0.9918  1.0076 10. 0.019
 1107.70  90.000  1.1253 0.6948E+00 0.3063E-01  0.9843  1.0095 10. 0.019
 1597.50  80.000  1.7522 0.2006E+00 0.9923E-02  0.9809  1.0090 10. 0.019
  660.00  25.250  0.0780 0.3264E+04 0.9853E+02  1.0018  1.0041  9. 0.040 C. Berger, et al., PLB 35, 87, 1971
  815.00  25.250  0.1172 0.1847E+04 0.5469E+02  1.0011  1.0041  9. 0.040
  605.00  35.150  0.1194 0.8612E+03 0.2594E+02  1.0016  1.0053  9. 0.040
 1064.00  25.250  0.1952 0.8353E+03 0.2582E+02  1.0000  1.0041  9. 0.040
  784.00  35.150  0.1945 0.3987E+03 0.1196E+02  1.0002  1.0053  9. 0.040
 1364.00  25.250  0.3122 0.3581E+03 0.8927E+01  0.9988  1.0041  9. 0.040
 1537.00  25.250  0.3903 0.2265E+03 0.4559E+01  0.9981  1.0041  9. 0.040
 1249.00  31.740  0.3891 0.1316E+03 0.2577E+01  0.9978  1.0049  9. 0.040
 1231.00  32.270  0.3892 0.1300E+03 0.2580E+01  0.9978  1.0050  9. 0.040
 1142.00  35.150  0.3892 0.1074E+03 0.2188E+01  0.9977  1.0053  9. 0.040
  848.00  50.060  0.3890 0.4562E+02 0.9317E+00  0.9972  1.0068  9. 0.040
  696.00  64.720  0.3895 0.2514E+02 0.4075E+00  0.9970  1.0080  9. 0.040
  556.00  90.270  0.3894 0.1171E+02 0.2287E+00  0.9973  1.0095  9. 0.040
 1770.00  25.250  0.5072 0.1273E+03 0.2574E+01  0.9973  1.0041  9. 0.040
 1912.00  25.250  0.5847 0.8917E+02 0.1781E+01  0.9969  1.0041  9. 0.040
 1629.00  30.240  0.5842 0.6086E+02 0.1190E+01  0.9964  1.0047  9. 0.040
 1540.00  32.270  0.5844 0.5112E+02 0.9907E+00  0.9962  1.0050  9. 0.040
 1522.00  32.700  0.5841 0.4894E+02 0.9816E+00  0.9961  1.0050  9. 0.040
 1431.00  35.150  0.5843 0.4228E+02 0.8441E+00  0.9959  1.0053  9. 0.040
 1171.00  44.480  0.5788 0.2388E+02 0.4752E+00  0.9952  1.0063  9. 0.040
 1072.00  50.060  0.5840 0.1769E+02 0.3563E+00  0.9947  1.0068  9. 0.040
 1042.00  51.960  0.5843 0.1664E+02 0.3373E+00  0.9946  1.0070  9. 0.040
  892.00  64.170  0.5844 0.9945E+01 0.1983E+00  0.9938  1.0080  9. 0.040
  886.00  64.720  0.5837 0.9656E+01 0.1985E+00  0.9937  1.0080  9. 0.040
  718.00  90.080  0.5845 0.4517E+01 0.9927E-01  0.9926  1.0095  9. 0.040
  717.00  90.270  0.5844 0.4504E+01 0.8936E-01  0.9926  1.0095  9. 0.040
  647.00 110.300  0.5846 0.2926E+01 0.6754E-01  0.9921  1.0103  9. 0.040
  645.00 110.720  0.5834 0.2969E+01 0.6057E-01  0.9921  1.0103  9. 0.040
 1789.00  32.700  0.7790 0.2313E+02 0.4753E+00  0.9950  1.0050  9. 0.040
 1683.00  35.150  0.7784 0.1965E+02 0.5852E+00  0.9946  1.0053  9. 0.040
 1392.00  44.480  0.7791 0.1125E+02 0.2274E+00  0.9935  1.0063  9. 0.040
 1064.00  64.170  0.7791 0.4457E+01 0.1089E+00  0.9913  1.0080  9. 0.040
  865.00  90.080  0.7792 0.2118E+01 0.4660E-01  0.9890  1.0095  9. 0.040
  784.00 110.130  0.7783 0.1384E+01 0.2976E-01  0.9877  1.0103  9. 0.040
 1913.00  35.150  0.9729 0.1044E+02 0.2081E+00  0.9937  1.0053  9. 0.040
 1718.00  40.210  0.9737 0.7808E+01 0.1685E+00  0.9929  1.0059  9. 0.040
 1224.00  64.170  0.9739 0.2404E+01 0.5541E-01  0.9893  1.0080  9. 0.040
 1003.00  90.080  0.9731 0.1096E+01 0.2773E-01  0.9861  1.0095  9. 0.040
  915.00 110.130  0.9740 0.6888E+00 0.2379E-01  0.9842  1.0103  9. 0.040
 1910.00  40.320  1.1683 0.4405E+01 0.1782E+00  0.9920  1.0059  9. 0.040
 1375.00  64.170  1.1679 0.1396E+01 0.3064E-01  0.9877  1.0080  9. 0.040
 1135.00  90.080  1.1667 0.6086E+00 0.1583E-01  0.9838  1.0095  9. 0.040
 1040.00 110.130  1.1678 0.4100E+00 0.2079E-01  0.9813  1.0103  9. 0.040
 1790.00  50.060  1.3631 0.1454E+01 0.4042E-01  0.9893  1.0068  9. 0.040
 1512.00  64.720  1.3621 0.8057E+00 0.2867E-01  0.9864  1.0080  9. 0.040
 1263.00  90.270  1.3626 0.3580E+00 0.1187E-01  0.9818  1.0095  9. 0.040
 1160.00 110.720  1.3626 0.2277E+00 0.8705E-02  0.9787  1.0103  9. 0.040
 1661.00  64.170  1.5576 0.5330E+00 0.1974E-01  0.9855  1.0080  9. 0.040
 1389.00  90.130  1.5571 0.2180E+00 0.9092E-02  0.9801  1.0095  9. 0.040
 1282.00 110.130  1.5576 0.1467E+00 0.4944E-02  0.9767  1.0103  9. 0.040
 1789.00  64.720  1.7527 0.3209E+00 0.9873E-02  0.9845  1.0080  9. 0.040
 1511.00  90.270  1.7524 0.1488E+00 0.6025E-02  0.9787  1.0095  9. 0.040
 1397.00 110.720  1.7522 0.9039E-01 0.5433E-02  0.9747  1.0103  9. 0.040
 1632.00  90.130  1.9461 0.9091E-01 0.4837E-02  0.9775  1.0095  9. 0.040
 1577.70  20.000  0.2726 0.7628E+03 0.1602E+02  0.9992  1.0034  8. 0.020 M. Goitein, et al., PRD 1, 2449, 1970
 1903.50  20.000  0.3894 0.4089E+03 0.8996E+01  0.9984  1.0034  8. 0.020
 2361.70  20.000  0.5841 0.1550E+03 0.4031E+01  0.9974  1.0034  8. 0.020
 2757.00  20.000  0.7788 0.7519E+02 0.1730E+01  0.9967  1.0034  8. 0.020
 3438.90  20.000  1.1682 0.2370E+02 0.1066E+01  0.9958  1.0034  8. 0.020
 3438.90  20.000  1.1682 0.2277E+02 0.6603E+00  0.9958  1.0034  8. 0.020
 4306.90  20.000  1.7522 0.5972E+01 0.2747E+00  0.9953  1.0034  8. 0.020
 4306.90  20.000  1.7522 0.5712E+01 0.1885E+00  0.9953  1.0034  8. 0.020
 3996.00  15.440  0.9990 0.6533E+02 0.9117E+00  0.9969  1.0027  7. 0.040 J. Litt, et al., PLB 31, 40, 1970
 3296.00  19.060  0.9988 0.4014E+02 0.6023E+00  0.9963  1.0033  7. 0.040
 2998.00  21.180  0.9987 0.3277E+02 0.5052E+00  0.9959  1.0036  7. 0.040
 6197.00  12.150  1.4987 0.3259E+02 0.4830E+00  0.9971  1.0022  7. 0.040
 3296.00  24.640  1.4989 0.6259E+01 0.1084E+00  0.9944  1.0040  7. 0.040
 2998.00  27.580  1.4985 0.4764E+01 0.7415E-01  0.9938  1.0044  7. 0.040
 6197.00  14.400  1.9983 0.8188E+01 0.1381E+00  0.9966  1.0026  7. 0.040
 3996.00  23.840  1.9985 0.2379E+01 0.3844E-01  0.9944  1.0039  7. 0.040
 3296.00  30.220  1.9986 0.1315E+01 0.3154E-01  0.9928  1.0047  7. 0.040
 2998.00  34.140  1.9977 0.9864E+00 0.1679E-01  0.9918  1.0052  7. 0.040
 7909.00  12.590  2.5011 0.4626E+01 0.6583E-01  0.9972  1.0023  7. 0.040
 5253.00  20.090  2.5047 0.1514E+01 0.2559E-01  0.9955  1.0034  7. 0.040
 3802.00  29.960  2.5061 0.5563E+00 0.9847E-02  0.9930  1.0047  7. 0.040
 3294.00  36.200  2.4969 0.3478E+00 0.6401E-02  0.9913  1.0054  7. 0.040
 7909.00  12.590  2.5011 0.4694E+01 0.6485E-01  0.9972  1.0023  7. 0.040
 6197.00  16.550  2.4983 0.2530E+01 0.5126E-01  0.9963  1.0029  7. 0.040
 3996.00  28.040  2.4992 0.6785E+00 0.1183E-01  0.9935  1.0045  7. 0.040
 3296.00  36.170  2.4969 0.3422E+00 0.6401E-02  0.9913  1.0054  7. 0.040
 2998.00  41.400  2.4977 0.2434E+00 0.4437E-02  0.9898  1.0060  7. 0.040
 9998.00  12.420  3.7447 0.9537E+00 0.1372E-01  0.9983  1.0022  7. 0.040
 7911.00  16.260  3.7438 0.5028E+00 0.8754E-02  0.9976  1.0028  7. 0.040
 3996.00  40.030  3.7452 0.4632E-01 0.9047E-03  0.9914  1.0058  7. 0.040
 1766.60  75.870  1.9469 0.1388E+00 0.4275E-02  0.9810  1.0087  6. 0.030 W. Albrecht, et al., PRL 18, 1014, 1967
 2371.60  75.830  2.9204 0.2710E-01 0.8349E-03  0.9783  1.0087  6. 0.030
 6128.10  75.780  9.5594 0.5886E-04 0.8109E-05  0.9796  1.0087  6. 0.030
 3685.00  10.000  0.3894 0.1751E+04 0.2903E+02  0.9991  1.0018  5. 0.025 W. Bartel, et al., PRL 17, 608, 1966
 5274.00  10.001  0.7788 0.3363E+03 0.5576E+01  0.9982  1.0018  5. 0.025
 4433.00  12.003  0.7788 0.2251E+03 0.3733E+01  0.9979  1.0022  5. 0.025
 3640.00  14.799  0.7788 0.1450E+03 0.2404E+01  0.9974  1.0026  5. 0.025
 5907.00  11.101  1.1682 0.8651E+02 0.1435E+01  0.9975  1.0020  5. 0.025
 4436.00  15.100  1.1682 0.4326E+02 0.7175E+00  0.9967  1.0027  5. 0.025
 5278.00  14.799  1.5575 0.1779E+02 0.2950E+00  0.9965  1.0026  5. 0.025
 5245.00  16.002  1.7522 0.1012E+02 0.1678E+00  0.9962  1.0028  5. 0.025
 5888.00  15.003  1.9469 0.8027E+01 0.1331E+00  0.9964  1.0026  5. 0.025
 5883.00  19.502  2.9204 0.9352E+00 0.2920E-01  0.9960  1.0033  5. 0.025
 5886.00  24.999  4.0886 0.1107E+00 0.4793E-02  0.9963  1.0041  5. 0.025
  559.00  45.000  0.1558 0.3555E+03 0.1386E+02  1.0014  1.0063  4. 0.016 T. Janssens, et al., PR 142, 922, 1966
  368.00  75.000  0.1555 0.9891E+02 0.3956E+01  1.0036  1.0087  4. 0.016
  259.00 135.000  0.1557 0.2264E+02 0.8830E+00  1.0096  1.0110  4. 0.016
  603.00  45.000  0.1792 0.2681E+03 0.1099E+02  1.0009  1.0063  4. 0.016
  474.00  60.000  0.1794 0.1298E+03 0.5842E+01  1.0017  1.0076  4. 0.016
  399.00  75.000  0.1794 0.7651E+02 0.3061E+01  1.0028  1.0087  4. 0.016
  351.00  90.000  0.1793 0.4833E+02 0.2368E+01  1.0041  1.0095  4. 0.016
  297.00 120.000  0.1794 0.2406E+02 0.1203E+01  1.0069  1.0106  4. 0.016
  282.00 135.000  0.1794 0.1974E+02 0.7897E+00  1.0083  1.0110  4. 0.016
  275.00 145.000  0.1795 0.1685E+02 0.6738E+00  1.0091  1.0112  4. 0.016
  690.00  40.590  0.1947 0.2948E+03 0.1444E+02  1.0004  1.0059  4. 0.016
  418.00  75.000  0.1947 0.7313E+02 0.3656E+01  1.0023  1.0087  4. 0.016
  296.00 135.000  0.1944 0.1838E+02 0.9191E+00  1.0074  1.0110  4. 0.016
  690.00  45.520  0.2336 0.1763E+03 0.8813E+01  0.9998  1.0064  4. 0.016
  550.00  60.000  0.2339 0.8570E+02 0.3514E+01  1.0003  1.0076  4. 0.016
  464.00  75.000  0.2335 0.4897E+02 0.2498E+01  1.0011  1.0087  4. 0.016
  331.00 135.000  0.2335 0.1285E+02 0.5141E+00  1.0054  1.0110  4. 0.016
  600.00  60.000  0.2728 0.6396E+02 0.2622E+01  0.9994  1.0076  4. 0.016
  508.00  75.000  0.2730 0.3724E+02 0.1490E+01  1.0000  1.0087  4. 0.016
  434.00  95.000  0.2725 0.1915E+02 0.9574E+00  1.0011  1.0097  4. 0.016
  364.00 135.000  0.2721 0.9680E+01 0.3872E+00  1.0034  1.0110  4. 0.016
  356.00 145.000  0.2728 0.9043E+01 0.4521E+00  1.0039  1.0112  4. 0.016
  624.00  60.000  0.2922 0.5556E+02 0.2278E+01  0.9990  1.0076  4. 0.016
  528.00  75.000  0.2916 0.3216E+02 0.1319E+01  0.9995  1.0087  4. 0.016
  468.00  90.000  0.2923 0.2055E+02 0.1048E+01  1.0001  1.0095  4. 0.016
  399.00 120.000  0.2916 0.1050E+02 0.5251E+00  1.0018  1.0106  4. 0.016
  380.00 135.000  0.2915 0.8812E+01 0.3525E+00  1.0025  1.0110  4. 0.016
  690.00  55.300  0.3115 0.5601E+02 0.2801E+01  0.9985  1.0073  4. 0.016
  647.00  60.000  0.3113 0.4661E+02 0.2330E+01  0.9986  1.0076  4. 0.016
  549.00  75.000  0.3116 0.2783E+02 0.1085E+01  0.9990  1.0087  4. 0.016
  396.00 135.000  0.3112 0.7755E+01 0.3102E+00  1.0016  1.0110  4. 0.016
  387.00 145.000  0.3113 0.7392E+01 0.3696E+00  1.0020  1.0112  4. 0.016
  692.00  60.000  0.3498 0.3694E+02 0.1884E+01  0.9978  1.0076  4. 0.016
  588.00  75.000  0.3500 0.2206E+02 0.8822E+00  0.9980  1.0087  4. 0.016
  427.00 135.000  0.3503 0.6458E+01 0.2583E+00  1.0000  1.0110  4. 0.016
  900.00  46.560  0.3894 0.5911E+02 0.2896E+01  0.9973  1.0065  4. 0.016
  736.00  60.000  0.3891 0.3066E+02 0.1226E+01  0.9971  1.0076  4. 0.016
  627.00  75.000  0.3897 0.1765E+02 0.7235E+00  0.9971  1.0087  4. 0.016
  557.00  90.000  0.3894 0.1182E+02 0.5792E+00  0.9973  1.0095  4. 0.016
  479.00 120.000  0.3898 0.6218E+01 0.3109E+00  0.9980  1.0106  4. 0.016
  457.00 135.000  0.3893 0.5123E+01 0.2049E+00  0.9984  1.0110  4. 0.016
  447.00 145.000  0.3894 0.4690E+01 0.2345E+00  0.9986  1.0112  4. 0.016
  950.00  46.550  0.4282 0.4805E+02 0.2403E+01  0.9968  1.0065  4. 0.016
  664.00  75.000  0.4287 0.1438E+02 0.7046E+00  0.9962  1.0087  4. 0.016
  486.00 135.000  0.4280 0.4326E+01 0.1730E+00  0.9969  1.0110  4. 0.016
  950.00  49.510  0.4671 0.3312E+02 0.1689E+01  0.9961  1.0068  4. 0.016
  900.00  53.040  0.4672 0.2762E+02 0.1381E+01  0.9960  1.0071  4. 0.016
  700.00  75.000  0.4677 0.1167E+02 0.4668E+00  0.9954  1.0087  4. 0.016
  515.00 135.000  0.4675 0.3529E+01 0.1765E+00  0.9955  1.0110  4. 0.016
  504.00 145.000  0.4674 0.3240E+01 0.1620E+00  0.9956  1.0112  4. 0.016
  717.00  75.000  0.4865 0.1034E+02 0.4137E+00  0.9950  1.0087  4. 0.016
  950.00  52.520  0.5061 0.2426E+02 0.1189E+01  0.9955  1.0070  4. 0.016
  735.00  75.000  0.5066 0.9320E+01 0.3821E+00  0.9946  1.0087  4. 0.016
  543.00 135.000  0.5064 0.2882E+01 0.1441E+00  0.9942  1.0110  4. 0.016
  950.00  55.600  0.5451 0.1817E+02 0.9084E+00  0.9948  1.0073  4. 0.016
  900.00  59.800  0.5452 0.1420E+02 0.7383E+00  0.9946  1.0076  4. 0.016
  769.00  75.000  0.5453 0.7793E+01 0.3195E+00  0.9939  1.0087  4. 0.016
  570.00 135.000  0.5445 0.2454E+01 0.1227E+00  0.9930  1.0110  4. 0.016
  559.00 145.000  0.5456 0.2347E+01 0.1173E+00  0.9929  1.0112  4. 0.016
  950.00  58.750  0.5840 0.1327E+02 0.6504E+00  0.9941  1.0075  4. 0.016
  802.00  75.000  0.5837 0.6573E+01 0.3352E+00  0.9932  1.0087  4. 0.016
  597.00 135.000  0.5833 0.2126E+01 0.1063E+00  0.9918  1.0110  4. 0.016
  950.00  62.000  0.6230 0.9191E+01 0.4595E+00  0.9934  1.0078  4. 0.016
  900.00  67.000  0.6229 0.7652E+01 0.3902E+00  0.9930  1.0082  4. 0.016
  835.00  75.000  0.6228 0.5483E+01 0.2632E+00  0.9926  1.0087  4. 0.016
  802.00  80.000  0.6230 0.5118E+01 0.2559E+00  0.9923  1.0090  4. 0.016
  624.00 135.000  0.6226 0.1768E+01 0.8838E-01  0.9907  1.0110  4. 0.016
  612.00 145.000  0.6232 0.1623E+01 0.8116E-01  0.9905  1.0112  4. 0.016
  950.00  65.360  0.6618 0.7107E+01 0.3553E+00  0.9926  1.0080  4. 0.016
  867.00  75.000  0.6613 0.4927E+01 0.2414E+00  0.9919  1.0087  4. 0.016
  651.00 135.000  0.6624 0.1618E+01 0.8091E-01  0.9896  1.0110  4. 0.016
  883.00  75.000  0.6809 0.4739E+01 0.1943E+00  0.9916  1.0087  4. 0.016
  950.00  68.890  0.7009 0.5588E+01 0.2738E+00  0.9918  1.0083  4. 0.016
  899.00  75.000  0.7005 0.4392E+01 0.2196E+00  0.9913  1.0087  4. 0.016
  864.00  80.000  0.7006 0.3609E+01 0.1732E+00  0.9910  1.0090  4. 0.016
  677.00 135.000  0.7012 0.1280E+01 0.6402E-01  0.9886  1.0110  4. 0.016
  664.00 145.000  0.7013 0.1177E+01 0.5886E-01  0.9883  1.0112  4. 0.016
  950.00  72.580  0.7398 0.4128E+01 0.2105E+00  0.9910  1.0085  4. 0.016
  930.00  75.000  0.7391 0.4104E+01 0.2503E+00  0.9908  1.0087  4. 0.016
  703.00 135.000  0.7404 0.1171E+01 0.5855E-01  0.9876  1.0110  4. 0.016
  961.00  75.000  0.7782 0.3451E+01 0.1725E+00  0.9902  1.0087  4. 0.016
  950.00  76.470  0.7787 0.3366E+01 0.1616E+00  0.9901  1.0088  4. 0.016
  925.00  80.000  0.7792 0.2567E+01 0.1129E+00  0.9898  1.0090  4. 0.016
  900.00  83.800  0.7787 0.2300E+01 0.1150E+00  0.9895  1.0092  4. 0.016
  728.00 135.000  0.7784 0.1141E+01 0.5705E-01  0.9867  1.0110  4. 0.016
  715.00 145.000  0.7795 0.8929E+00 0.4465E-01  0.9863  1.0112  4. 0.016
 1022.00  75.000  0.8567 0.2786E+01 0.1365E+00  0.9892  1.0087  4. 0.016
  950.00  85.050  0.8567 0.1810E+01 0.1086E+00  0.9882  1.0092  4. 0.016
  779.00 135.000  0.8571 0.8747E+00 0.4373E-01  0.9849  1.0110  4. 0.016
  764.00 145.000  0.8559 0.7680E+00 0.3840E-01  0.9845  1.0112  4. 0.016
  862.00 145.000  1.0120 0.4267E+00 0.2304E-01  0.9812  1.0112  4. 0.016
  910.00 145.000  1.0899 0.3209E+00 0.2246E-01  0.9798  1.0112  4. 0.016
  958.00 145.000  1.1686 0.2458E+00 0.1966E-01  0.9784  1.0112  4. 0.016
 1594.00  45.221  1.0000 0.5267E+01 0.4179E-01  0.9919  1.0064  3. 0.019 R. Walker, et al., PRD 49, 5671, 1994
 2403.00  27.277  1.0000 0.1780E+02 0.1618E+00  0.9949  1.0044  3. 0.019
 2408.00  46.389  2.0030 0.4436E+00 0.4070E-02  0.9886  1.0065  3. 0.019
 2800.00  37.470  2.0030 0.7797E+00 0.5871E-02  0.9909  1.0056  3. 0.019
 3250.00  30.810  2.0030 0.1288E+01 0.7869E-02  0.9926  1.0048  3. 0.019
 4003.00  23.822  2.0030 0.2421E+01 0.2315E-01  0.9944  1.0039  3. 0.019
 2796.00  45.947  2.4970 0.1894E+00 0.1719E-02  0.9884  1.0064  3. 0.019
 3241.00  37.024  2.4970 0.3369E+00 0.2875E-02  0.9910  1.0055  3. 0.019
 3766.00  30.245  2.4970 0.5629E+00 0.3569E-02  0.9929  1.0047  3. 0.019
 4242.00  25.989  2.4970 0.8293E+00 0.7724E-02  0.9940  1.0042  3. 0.019
 3251.00  43.976  3.0070 0.9664E-01 0.9344E-03  0.9892  1.0062  3. 0.019
 4008.00  32.422  3.0070 0.2194E+00 0.1876E-02  0.9927  1.0050  3. 0.019
 1511.00  90.066  1.7500 0.1514E+00 0.1690E-02  0.9787  1.0095  2. 0.027 L. Andivahis, et al., PRD 50, 5491, 1994
 1968.00  89.947  2.5000 0.3545E-01 0.4044E-03  0.9749  1.0095  2. 0.027  1.6 GeV spectrometer
 2407.00  90.004  3.2500 0.1095E-01 0.1418E-03  0.9726  1.0095  2. 0.027
 2837.00  89.996  4.0000 0.4092E-02 0.5636E-04  0.9712  1.0095  2. 0.027
 3400.00  89.985  5.0000 0.1339E-02 0.1942E-04  0.9699  1.0095  2. 0.027
 3956.00  89.981  6.0000 0.5164E-03 0.8747E-05  0.9690  1.0095  2. 0.027
 4507.00  89.991  7.0000 0.2248E-03 0.5675E-05  0.9683  1.0095  2. 0.027
 5507.00  90.016  8.8300 0.6022E-04 0.2439E-05  0.9670  1.0095  2. 0.027
 1511.00  90.066  1.7500 0.1440E+00 0.1595E-02  0.9787  1.0095  1. 0.018 L. Andivahis, et al., PRD 50, 5491, 1994
 2407.00  41.110  1.7500 0.1029E+01 0.9609E-02  0.9903  1.0060  1. 0.018   8 GeV spectrometer
 5507.00  15.145  1.7500 0.1155E+02 0.1205E+00  0.9964  1.0027  1. 0.018
 1968.00  89.947  2.5000 0.3389E-01 0.4525E-03  0.9749  1.0095  1. 0.018
 2407.00  58.882  2.5000 0.9857E-01 0.1221E-02  0.9845  1.0076  1. 0.018
 2837.00  44.993  2.5000 0.1990E+00 0.2443E-02  0.9887  1.0063  1. 0.018
 3400.00  34.694  2.5000 0.3951E+00 0.3781E-02  0.9917  1.0053  1. 0.018
 3950.00  28.409  2.5000 0.6616E+00 0.6883E-02  0.9934  1.0045  1. 0.018
 5507.00  18.981  2.5000 0.1779E+01 0.1924E-01  0.9957  1.0032  1. 0.018
 2837.00  61.205  3.2500 0.2848E-01 0.4210E-03  0.9834  1.0077  1. 0.018
 3400.00  44.482  3.2500 0.6784E-01 0.8212E-03  0.9893  1.0063  1. 0.018
 3956.00  35.382  3.2500 0.1256E+00 0.1511E-02  0.9922  1.0053  1. 0.018
 5507.00  22.804  3.2500 0.3898E+00 0.3881E-02  0.9955  1.0038  1. 0.018
 3400.00  57.572  4.0000 0.1297E-01 0.2147E-03  0.9852  1.0075  1. 0.018
 3956.00  43.707  4.0000 0.2770E-01 0.4184E-03  0.9906  1.0062  1. 0.018
 4507.00  35.592  4.0000 0.4929E-01 0.7456E-03  0.9932  1.0054  1. 0.018
 5507.00  26.823  4.0000 0.1023E+00 0.1271E-02  0.9957  1.0043  1. 0.018
 9800.00  13.248  4.0000 0.6180E+00 0.7458E-02  0.9984  1.0024  1. 0.018
 3956.00  59.291  5.0000 0.4205E-02 0.9331E-04  0.9857  1.0076  1. 0.018
 4507.00  45.658  5.0000 0.8462E-02 0.1431E-03  0.9916  1.0064  1. 0.018
 5507.00  32.829  5.0000 0.2128E-01 0.2889E-03  0.9960  1.0051  1. 0.018
 9800.00  15.367  5.0000 0.1576E+00 0.2201E-02  0.9994  1.0027  1. 0.018
 9800.00  17.515  6.0000 0.4749E-01 0.7330E-03  1.0007  1.0030  1. 0.018
 9800.00  19.753  7.0000 0.1707E-01 0.4162E-03  1.0022  1.0034  1. 0.018



==> World_GeGm_Polarization.dat <==
!Q^2    Rp   dR_stat dR_syst idat
0.49   0.979  0.016  0.006   1	 V. Punjabi, et al., PRC 71 (2005) 055202
0.79   0.951  0.012  0.010   1	 [Same data as M. K. Jones 2000 PRL]
1.18   0.883  0.013  0.018   1
1.48   0.798  0.029  0.026   1
1.77   0.789  0.024  0.035   1
1.88   0.777  0.024  0.033   1
2.13   0.747  0.032  0.034   1
2.47   0.703  0.023  0.033   1
2.97   0.615  0.029  0.021   1
3.47   0.606  0.042  0.014   1
0.32   0.930  0.067  0.007   2	 O. Gayou, et al., PRC 64 (2001) 038202
0.35   0.910  0.061  0.004   2
0.39   0.961  0.033  0.005   2
0.46   0.952  0.034  0.006   2
0.57   0.959  0.039  0.007   2
0.76   0.966  0.033  0.012   2
0.86   0.865  0.029  0.015   2
0.88   0.923  0.086  0.013   2
1.02   0.900  0.038  0.022   2
1.12   0.825  0.027  0.020   2
1.18   0.851  0.050  0.023   2
1.42   0.733  0.058  0.029   2
1.76   0.816  0.115  0.069   2
3.50   0.571  0.072  0.007   3	 A.Puckett, et al., PRC 85 (2012) 045203
3.98   0.517  0.055  0.009   3	 [Same data as O. Gayou 2002 PRL]
4.76   0.450  0.052  0.012   3
5.56   0.354  0.085  0.019   3
0.515  0.966  0.031  0.012   4	 S. Strauch, et al., PRL 91 (2003) 052301
1.020  0.878  0.021  0.008   4	 [Ge/Gm values from private communication, S. Strauch]
1.625  0.765  0.019  0.017   4
0.38   0.95   0.05   0.02    5	 B. Milbrath, et al., PRL 80 (1998) 452
0.50   1.02   0.05   0.02    5	 [Values taken from Erratum - 1999]
0.373  0.999  0.028  0.046   6	 T. Pospischil, et al., EPJA 12 (2001) 125
0.401  1.011  0.029  0.044   6
0.441  0.936  0.033  0.039   6
0.162  1.019  0.013  0.015   7	 C. Crawford, et al., PRL 98 (2007) 052301
0.191  1.006  0.012  0.014   7
0.232  0.999  0.012  0.012   7
0.282  0.973  0.012  0.011   7
0.345  0.973  0.014  0.010   7
0.419  0.980  0.016  0.009   7
0.500  0.993  0.019  0.008   7
0.591  0.961  0.025  0.007   7
0.215  0.8250 0.0483 0.0162  8	 G. Ron, et al., PRC 84 (2011) 055204
0.235  0.9433 0.0414 0.0144  8	 [Same data as G. Ron 2007 PRL]
0.251  0.9882 0.0420 0.0132  8
0.265  0.9833 0.0349 0.0124  8
0.308  0.9320 0.0123 0.0119  8
0.346  0.9318 0.0098 0.0108  8
0.400  0.9172 0.0109 0.0105  8
0.474  0.9225 0.0160 0.0127  8
1.510  0.884  0.027  0.029   9	 M. Jones, et al., PRC 74 (2006) 035201
1.130  0.878  0.064  0.012   10	 G. MacLachlan, et al., NPA 764 (2006) 261
0.298  0.9272 0.0114 0.0071  11	 X. Zhan, et al., PLB 705 (2011) 59
0.346  0.9433 0.0088 0.0093  11
0.402  0.9318 0.0066 0.0076  11
0.449  0.9314 0.0060 0.0073  11
0.494  0.9286 0.0054 0.0076  11
0.547  0.9274 0.0055 0.0071  11
0.599  0.9084 0.0053 0.0104  11
0.695  0.9122 0.0045 0.0107  11
0.80   0.901  0.007  0.010   12	 M. Paolone, et al., PRL 105 (2010) 072001
1.30   0.897  0.008  0.019   12
5.17   0.443  0.066  0.018   13	 A. Puckett, et al., PRL 104 (2010) 242301
6.70   0.327  0.105  0.022   13
8.49   0.138  0.179  0.043   13

